HEBO Pushing The Limits of Sample-Efficient Hyperparameter Optimisation

In this work we rigorously analyse assumptions inherent to black-box optimisation hyper-parameter tuning tasks. Our results on the Bayesmark benchmark indicate that heteroscedasticity and non-stationarity pose significant challenges for black-box optimisers. Based on these findings, we propose a Heteroscedastic and Evolutionary Bayesian Optimisation solver (HEBO). HEBO performs non-linear input and output warping, admits exact marginal log-likelihood optimisation and is robust to the values of learned parameters. We demonstrate HEBO's empirical efficacy on the NeurIPS 2020 Black-Box Optimisation challenge, where HEBO placed first. Upon further analysis, we observe that HEBO significantly outperforms existing black-box optimisers on 108 machine learning hyperparameter tuning tasks comprising the Bayesmark benchmark. Our findings indicate that the majority of hyper-parameter tuning tasks exhibit heteroscedasticity and non-stationarity, multi-objective acquisition ensembles with Pareto front solutions improve queried configurations, and robust acquisition maximisers afford empirical advantages relative to their non-robust counterparts. We hope these findings may serve as guiding principles for practitioners of Bayesian optimisation. All code is made available at https://github.com/huawei-noah/HEBO.

==> ICLR/iclr2022_conference.txt <==

\documentclass{article} % For LaTeX2e
\usepackage{iclr2022_conference,times}

% Optional math commands from https://github.com/goodfeli/dlbook_notation.
% \input{math_commands.tex}

\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc}    % use 8-bit T1 fonts
\usepackage{hyperref}       % hyperlinks
\usepackage{url}            % simple URL typesetting
\usepackage{booktabs}       % professional-quality tables
\usepackage{amsfonts}       % blackboard math symbols
\usepackage{nicefrac}       % compact symbols for 1/2, etc.
\usepackage{microtype}      % microtypography
\usepackage{xcolor}         % colors
\usepackage{footmisc}

\usepackage{graphicx}
% hyperref makes hyperlinks in the resulting PDF.
% If your build breaks (sometimes temporarily if a hyperlink spans a page)
% please comment out the following usepackage line and replace
% \usepackage{icml2021} with \usepackage[nohyperref]{icml2021} above.
% Attempt to make hyperref and algorithmic work together better:
% \newcommand{\theHalgorithm}{\arabic{algorithm}}
% Use the following line for the initial blind version submitted for review:
% \usepackage{icml2021}

\usepackage{wrapfig}
\usepackage{tikz}

\usepackage{xfrac}
\usepackage{bm}      
\usepackage{algorithm}
\usepackage{algorithmic}
\usepackage[english]{babel}
\usepackage{amsmath,amsthm,amssymb}
\usepackage{mathtools}
\usepackage{subfig}
\usepackage{caption}
\theoremstyle{definition}
\newtheorem{definition}{Definition}[section]
\newsavebox\curwrapfig
\makeatletter
\long\def\wrapfiguresafe#1#2#3{%
  \sbox\curwrapfig{#3}%
  \par\penalty-100%
  \begingroup % preserve \dimen@
    \dimen@\pagegoal \advance\dimen@-\pagetotal % space left
    \advance\dimen@-\baselineskip % allow an extra line
    \ifdim \ht\curwrapfig>\dimen@ % not enough space left
      \break%
    \fi%
  \endgroup%
  \begin{wrapfigure}{#1}{#2}%
    \usebox\curwrapfig%
  \end{wrapfigure}%
}
\makeatother
\usepackage{multirow}
\usepackage[normalem]{ulem}
\useunder{\uline}{\ul}{}

\DeclareMathOperator*{\minimize}{minimize}
\def \E{\mbox{{\bf E}}}
\def \th {\bm{\theta}}
\def \pith {\pi_{\bm{\theta}}}
\newcommand{\com}[1]{{\bf \color{red} #1}}
\newcommand{\xb}{\bm{x}}
\newcommand{\ub}{\bm{u}}
\newcommand{\xt}{\Tilde{\bm{x}}}
\newcommand{\Xt}{\Tilde{\bm{X}}}
\newcommand{\Xb}{\bm{X}}
\newcommand{\commentaiv}[1]{{\color{red} #1}}
\newcommand{\commentali}[1]{{\color{blue} #1}}
\def\one{\mbox{1\hspace{-4.25pt}\fontsize{12}{14.4}\selectfont\textrm{1}}}

\usepackage{tikz}
\usepackage[most]{tcolorbox}
\newtcolorbox{mybox}[3][]
{
  colframe = #2!25,
  colback  = #2!10,
  coltitle = #2!20!black,  
  title    = {#3},
  #1,
}
% If accepted, instead use the following line for the camera-ready submission:
% \usepackage[accepted]{icml2021}
% \usepackage{icml2021}
\sloppy
%\usetikzlibrary{fit}
\usetikzlibrary{arrows}
\usetikzlibrary{trees}
% The \icmltitle you define below is probably too long as a header.
% Therefore, a short form for the running title is supplied here:

\newcommand{\Cross}{$\mathbin{\tikz [x=1.4ex,y=1.4ex,line width=.2ex, red] \draw (0,0) -- (1,1) (0,1) -- (1,0);}$}%

\newcommand{\Checkmark}{$\color{green}\checkmark$}
\usepackage{enumitem}

\usepackage{color}

\usepackage{listings}
\DeclareFixedFont{\ttb}{T1}{txtt}{bx}{n}{9.5} % for bold
\DeclareFixedFont{\ttm}{T1}{txtt}{m}{n}{9.5}  % for normal
\definecolor{codeblue}{rgb}{0,0,0.6}
\definecolor{codegreen}{rgb}{0,0.6,0}
\definecolor{dark-blue}{rgb}{0.15,0.15,0.4}
\definecolor{codepurple}{rgb}{0.6,0,0.6}

% Python style for highlighting
\newcommand\pythonstyle{\lstset{
    language=Python,
    basicstyle=\scriptsize\ttfamily,
    otherkeywords={self,with},             
    keywordstyle=\color{codepurple},
    emph={__init__, dim, None},
    emphstyle=\color{codeblue},
    stringstyle=\color{codegreen},
    commentstyle=\color{codegreen},
    frame=none,              
    showstringspaces=false,
    breaklines=true,
    numbers=left,
    numbersep=3pt,
    tabsize=2,
    breakatwhitespace=false,
    abovecaptionskip=2ex,
    captionpos=b,
}}

% Python environment
\lstnewenvironment{python}[1][]
{
    \renewcommand{\lstlistingname}{Code Example}
    \pythonstyle
    \lstset{#1}
}{}

% Python external
\newcommand\pythonexternal[2][]{{
    \pythonstyle
    \lstinputlisting[#1]{#2}}
}

% Python inline
\lstnewenvironment{pythoninline}[1][]
{
    \pythonstyle
    \lstset{#1}
}{}
\newcommand{\hebo}{\textsc{HEBO}}


% Environments 
\usepackage{float}
\newfloat{codeexample}{thp}{lop}
\floatname{codeexample}{Code Example}

\usepackage{xfrac}
\usepackage{adjustbox}
\usepackage{collectbox}

\usepackage{collectbox}

\makeatletter
\newcommand{\myboxtwo}{%
    \collectbox{%
        \setlength{\fboxsep}{1pt}%
        \fbox{\BOXCONTENT}%
    }%
}
\makeatother
%\newenvironment{theorem}[1]{\par\noindent\underline{Theorem:}\space#1}{}
\newenvironment{assumption}[1]{\par\noindent\underline{Assumption:}\space#1}{}
%\newenvironment{corollary}[1]{\par\noindent\underline{Corollary:}\space#1}{}
%\newtheorem{assumption}{Assumption}\space#1}{}

\newenvironment{claim}[1]{\par\noindent\underline{Claim:}\space#1}{}
\newenvironment{claimproof}[1]{\par\noindent\underline{Proof:}\space#1}{\hfill $\blacksquare$}

\newenvironment{theorem}[1]{\par\noindent\textbf{Theorem:}\space#1}{}

\newenvironment{lemma}[1]{\par\noindent\textbf{Lemma}:\space#1}{}

\newenvironment{corollary}[1]{\par\noindent\textbf{Corollary:}\space#1}{}



\title{Hetroschedastic Evolutionary Bayesian Optimisation for Hyper-parameter Tuning}

% Authors must not appear in the submitted version. They should be hidden
% as long as the \iclrfinalcopy macro remains commented out below.
% Non-anonymous submissions will be rejected without review.

% \author{Antiquus S.~Hippocampus, Natalia Cerebro \& Amelie P. Amygdale \thanks{ Use footnote for providing further information
% about author (webpage, alternative address)---\emph{not} for acknowledging
% funding agencies.  Funding acknowledgements go at the end of the paper.} \\
% Department of Computer Science\\
% Cranberry-Lemon University\\
% Pittsburgh, PA 15213, USA \\
% \texttt{\{hippo,brain,jen\}@cs.cranberry-lemon.edu} \\
% \And
% Ji Q. Ren \& Yevgeny LeNet \\
% Department of Computational Neuroscience \\
% University of the Witwatersrand \\
% Joburg, South Africa \\
% \texttt{\{robot,net\}@wits.ac.za} \\
% \AND
% Coauthor \\
% Affiliation \\
% Address \\
% \texttt{email}
% }

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

%\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}


\maketitle

\begin{abstract}
  Inspired by the increasing desire to efficiently tune machine learning hyper-parameters, in this work we rigorously analyse conventional and non-conventional assumptions inherent to Black-box optimisation. Across an extensive set of intrinsic experiments we conclude that: 1) the majority of hyper-parameter tuning tasks exhibit heteroscedasticity and non-stationarity, 2) multi-objective acquisition ensembles with Pareto-front solutions significantly improve queried configurations, and 3) robust acquisition maximisation affords empirical advantages relative to its non-robust counterparts. These findings are verified extrinsically in the challenging NeurIPS 2020 Black-box optimisation challenge, in which our algorithm placed 1st against existing algorithms such as TurBO and PySOT. We hope these findings may serve as guiding principles, both for practitioners and for further research in the field.
\end{abstract}

\section{Introduction} 
Although achieving significant success in numerous applications~\citep{bobadilla2013recommender, litjens2017survey, fatima2017survey, kandasamy2018neural, cowen2020samba}, the performance of machine learning models chiefly depends on the correct setting of hyper-parameters. As models grow larger and more complex, efficient and autonomous hyper-parameter tuning algorithms become crucial determinants of performance. To this end, a variety of methods from black-box and multi-fidelity optimisation have been adopted~\citep{kandasamy2017multi, sen2018multi} with varying degrees of success. Techniques such as Bayesian optimisation (BO), for example, enable sample efficiency (in terms of black-box evaluations) at the expense of high computational demands, while ``unguided'' bandit-based approaches can fail to converge~\citep{falkner2018bohb}. Identifying such failure modes, the authors in~\citep{falkner2018bohb} built on~\citep{li2017hyperband} to propose a combination of bandits and BO that achieves the best of both worlds; fast convergence and computational scalability. Though impressive, such successes of BO and alternatives, conceal a set of restrictive modelling and acquisition function assumptions that are hindering the widespread adoption of BO. We begin by describing these assumptions.

% Hoping to shed light on the importance of such design choices, in this paper, we begin by describing typical choices

\textbf{Modelling Assumptions:} Critical to BO performance is a set of data modelling assumptions that admit an effective probabilistic model of the true black-box objective (e.g., validation loss in hyper-parameter tuning tasks). This model should not only provide accurate point estimates, but should also maintain calibrated uncertainty estimates to guide exploration of the objective. Amongst many possible surrogates~\citep{2016_Springenberg, 2011_Hutter}, Gaussian processes~\citep{williams1996gaussian} (GPs) are the default choice due to their flexibility and sample efficiency. Growing interest in applications of Bayesian optimisation has catalysed significant engineering feats enhancing the scalability and training efficiency of GP surrogates by exploiting graphical processing units~\citep{knudde2017gpflowopt, balandat2020botorch}.

Similar to any other framework, the correct specification of a GP model is dictated by the data modelling assumptions imposed by the user. For instance, a homoscedastic GP suffers when asked to model data with heteroscedastic noise whilst stationary GPs fail to track non-stationary targets. Of course, the aforementioned shortcomings are not unnatural in real-world problems but arise precisely in tasks related to hyper-parameter tuning of machine learning algorithms as depicted in our tests in Section~\ref{Sec:Hetero}. Hence, even if one improves computational efficiency, commonly-made assumptions such as homoscedasticity and stationarity may easily hinder any tuning algorithm's performance. Despite the importance of these assumptions in practice, GPs that presume homoscedasticity and stationarity are typically taken at face value and implemented as is. 

\textbf{Acquisition Function \& Optimiser Assumptions:} Modelling choices like those mentioned above are not unique to the fitting procedure but rather transcend to other pivotal steps of hyper-parameter tuners. Precisely, given a model that adheres to some (or all) assumptions mentioned above, the second step involves maximising an acquisition function to query novel input locations that are then evaluated. Hence, practitioners introduce additional constraints relating to the category of optimisation variables and the choice of acquisitions. When it comes to variable types, main-stream implementations~\citep{knudde2017gpflowopt, balandat2020botorch} assume continuous domains and employ first and second-order optimisers e.g., LBFGS~\citep{liu89} and ADAM~\citep{Adam} to determine queried points. Real-valued configurations cover but a subset of possible machine learning hyper-parameters rendering discrete types, like hidden layer size in deep networks, out of scope. Moreover, from the point of view of acquisition functions, libraries tend to presuppose that one unique acquisition performs best in a given task, limiting benefits that can arise from a combined solution as we demonstrate in Section~\ref{Sec:Exp}. 

\textbf{Contributions:} Having identified essential modelling choices in BO, our goal in this paper is to provide empirical insight into their affect on experimental performance with the aim of informing the community on best practices for hyper-parameter tuning. We wish for our findings to apply to a broad array of tasks and datasets, be attentive to the affect of random initialisation on algorithmic performance, and naturally, be reproducible. As such, we prefer to build on already established benchmark packages, especially those that enable fast and scalable evaluations sanctioning multi-seeding protocols. To that end, we undertake our evaluation in 2140 experiments from 108 real-world problems from the UCI repository~\citep{2019_Dua}, which also featured as a testbed in the NeurIPS 2020 black-box optimisation challenge~\citep{turner2021bayesian}. 
Our empirical findings point towards the following conclusions: 
% \vspace{-15pt}
\begin{enumerate}
\item Hyper-parameter tuning of machine learning tasks exhibit significant levels of heteroscedasticity and non-stationarity;
\item Applying input-warping and output transformation mitigates these affects giving rise to more well-behaved tuners with higher mean, and median performance across all 108 black-box functions under examination; 
\item Individual acquisition functions tend to conflict in their solution (i.e., an optimum for one can be a bad point for the other and vice versa). Using a multi-objective formulation significantly improves performance; 
\item Targeting robust formulations of acquisitions admit better tuners. 
\end{enumerate}
% \vspace{-15pt}
To further solidify our conclusions, we conducted additional ablation studies, realising a ranked order of importance in significant components. We found that output warping (conclusion 2), multi-objective acquisitions (conclusion 3) and input warping (conclusion 2) led to the most significant improvements followed by the robustness of acquisitions (conclusion 4). 
 
%\begin{wrapfigure}{l}{0.5\linewidth}
%\begin{center}
%    \vspace{-10pt}
%    \includegraphics[width=1.0\linewidth]{resources/summary_plot2.pdf}
%    \caption{{Summary of Black-box optimisation methods over 2140 runs. Higher score is better. }}
%    \vspace{-10pt}
%   \label{fig:summary_bayesmark}
%\end{center}
%\end{wrapfigure}
%Generally, first and second-order optimisers (e.g., ADAM~\citep{Adam}, LBFGS~\citep{LBFGS})  
%When it comes to compatibility, main-stream implementations restrict models, acquisitions, and optimisers to adhere to one programming paradigm thus limiting flexibility. For instance, it is challenging challenging to use GPFlow models~\citep{GPFLow} in combination with BoTorch~\citep{BoTorch} acquisitions and vice-versa. Among other engineering hurdles limiting such combinations, we realise that standard optimisation algorithms (e.g., optimisation algorithms needed  
%Bayesian Optimisation (BO) presents a sample-efficient and derivative-free solution for finding a minimum 
%of black-box objectives. Applications of this framework are wide-spread including but not limited to, molecule design~\citepp{2018_Gomez, 2020_Korovina, 2020_FlowMO, 2020_Griffiths} multi-objective chance constraint optimisation~\citepp{2015_Zhang}, image enhancement~\citepp{2015_Mahapatra}, digital device diagnostics~\citepp{2015_Speranskii}, recommender systems~\citep{daulton2020differentiable} and laser beam intensity~\citep{kirschner2019adaptive}.
%
%BO executes the following loop (a) build a surrogate model, (b) optimise for the next query point using an optimiser. Though successful in numerous applications, one must make several modelling and optimisation assumptions (e.g., noise is homoscedastic, problem is stationary, etc.) to create an optimiser. 
%
% BO algorithms are typically equipped with two core components that allow for improved exploration of input points. The first corresponds to a probabilistic surrogate model (generally a Gaussian process) that approximates $f(\bm{x})$ from historical interactions whilst providing uncertainty estimates needed to guide exploration. The second component equates to an acquisition function that acts as a proxy to the true sequential risk, measuring the utility of gathering new input points by trading off exploration and exploitation. 
%
% \textcolor{red}{Haitham: Rewrite as follows: (1) don't have a reference to an equation 14 in the first sentence of the intro. (2) I would start like this, BO is a sample efficient and deruvative free to black box optimisation with ubiqutous applications including but not limited to, molecules (cite), lasers(cite) etc. Then u can remove the second paragraph. Now second paragraph begins like this: (1) Though successful in these applications, BO works like this (a) build surrogate model, (b) optimise for a new query using some optimiser. When doing so, one makes several modelling and optimsiation assumptions (e.g., noise is homoscedastic, variables are continuous, etc). We realised that these assumptions don't hold in real-world due to something and wanted to remedy them. To do so, we created a new library that give properties (e.g., modular, supports continuous discrete, allows heteroscydastic models, invariant to type of model, enables robsutness and so on). }
% Real-world examples of black-box optimisation (BBO) problems are ubiquitous  as  molecule design~\citepp{2018_Gomez, 2020_Korovina, 2020_FlowMO, 2020_Griffiths} solving multi-objective chance constraint programs~\citepp{2015_Zhang}, image enhancement~\citepp{2015_Mahapatra} digital device diagnostics~\citepp{2015_Speranskii} and optimising the beam intensity of the Swiss Free Electron Laser~\citep{kirschner2019adaptive}.
%
%\begin{wrapfigure}{l}{0.5\linewidth}
%\begin{center}
%    \vspace{-10pt}
%    \includegraphics[width=1.0\linewidth]{resources/summary_plot2.pdf}
%    \caption{{Summary of Black-box optimisation methods over 2140 runs. Higher score is better. }}
%    \vspace{-10pt}
 %   \label{fig:summary_bayesmark}
%\end{center}
%\end{wrapfigure}
%
 %In fact, current BO implementations typically assume an idealised setting for calculating future black-box evaluations, such as homoscedasticity~\citep{eriksson2019scalable, wilson2018maximizing, bergstra2013hyperopt}, one optimal acquisition function~\citep{eriksson2019scalable, wilson2018maximizing, markov2017skopt, bergstra2013hyperopt} rather than multiple, a stationary underlying function~\citep{eriksson2019scalable, wilson2018maximizing, bergstra2013hyperopt,markov2017skopt,ansel2014opentuner,falkner2018bohb} and that the surrogate model is representative of the underlying black-box function~\citep{eriksson2019scalable, wilson2018maximizing, bergstra2013hyperopt,markov2017skopt,ansel2014opentuner,falkner2018bohb}, i.e contains no notion of acquisition maximisation robustness under a miss-specified model. 
 %
 %We realised typical assumptions are limiting and do not necessarily hold in the %real-world, i.e. in recommender systems~\citep{daulton2020differentiable} one cannot assume that a user's preferences are stationary, alternatively its shown that modelling heteroscedasticity helps with tumour prediction~\citep{park2019gaussian}. We remedy these best-case assumptions by controversially assuming the worst-case equivalent of each core assumption.
% \textcolor{red}{Haitham: Elaborate more and move till after the the paragraph that speaks about the assumptions. You can start it In fact, current BO implementations bla bla.}
% %
%\paragraph{Our Contributions.} Aiming at broader application scenarios for BO, we contribute by proposing a new open-source python library that relaxes standard assumptions by enabling a (1) highly modular library, (2) acquisition maximisation independent to the surrogate model (3) allows for heteroscedastic models (4) allows for non-stationary models, (5) robustness to miss-specified surrogate models, (6) allows constrained single/ multi-objective acquisition functions, (7) contextual Bayesian optimisation (8) built to handle mixed continuous, discrete and categorical variables efficiently. Lastly, (9) allows differing deep learning frameworks to be used within a unified BO algorithm, enabling more efficient ex-changeability of ideas within Bayesian Optimisation through encompassing all surrogate models and acquisition functions written in any python frameworks such as Tensorflow~\citep{abadi2016tensorflow} and PyTorch~\citep{Paszke2019pytorch}.
% 
% \textcolor{red}{The start of this paragraph doesn't read well. First identifying worst-case assumptions in not a contribution. Simply say something like, Aiming at broader application scenarios for BO, we contribute by proposing a new open-source python library that relaxes standard assumptions by enabling (1) Hetero, (2) Warping, (3) robustness, (4) mixed variables ... }
%
% To do so, we created a new library that is modular, supports continuous/discrete/ categorical variables, allows heteroscydastic and non-stationary models, optimisation invariant to surrogate model, enables robustness and constrained single/ multi acquisition maximisation. \textcolor{red}{Haitham: This is confusing here. Let's move to somewhere in the contributions.}
% \textcolor{red}{Haitham: So yea after the changes above this changes as well. Couple of things this idea of TurBO+ and it doesn't work i wouldn't mention that really. U can see we tried with different algorithms like TurBO and others and we show an ablation study of importance.}
%
%We demonstrate the significance of our multi-framework ideology through rigorous testing of tuning hyper-parameter for machine learning models, which has widespread impact in and outside of machine learning as hyper-parameter tuning is relevant in almost all machine learning project, particularly becoming an issue in deep learning architectures where one often resorts to random-search. Overall, on the wide range of domains (108 unique non-linear, expensive and noisy black-box functions), \hebo with its default optimiser provides significant improvements upon prior state-of-the-art such as TurBO~\citep{eriksson2019scalable}, PySOT~\citep{eriksson2019pysot}, and random-search. Similarly, we show significant improvements against industry-standard packages~\citept{eriksson2019pysot, rapin2018nevergrad, bergstra2013hyperopt,markov2017skopt,ansel2014opentuner}, identifying the potential of HEBO for inter-framework Bayesian Optimisation research.
% \textcolor{red}{Haitham: Make sure to talk more about the experiments and why they are important. It just says, we do experiments and show it is good. Tell us why these experiments are important and make sense. Why should we all be interested in using ur library. On top, make sure to mention something about the library modularity scalability and also code agnosticism. }
%
% We deploy our framework at the NeurIPS Black-Box Optimisation Challenge, achieving 1st place and further stating the significance of our framework. 
%
% Lastly, we introduce a novel component derived from trying to robustify the acquisition maximisation process to surrogate model parameters, and highlight its importance.
% While analysing real-world objective functions, we realised that in practise neither of these two assumptions hold; noise processes are complex and heteroscedastic and different acquisition functions arrived at conflicting results. 
%
% Furthermore, in case unseen data involved even more compounded stochasticity, as evaluation tasks are hidden to participants, we would prefer to hedge against our losses by equipping the surrogate model with the ability to handle non-stationarities. 
%
% Hence, to arrive at a robust solution, we developed a heteroscedastic and evolutionary Bayesian optimisation (HEBO) algorithm that supports: 1) complex noise processes through input warping and output transformations, and 2) multi-objective acquisition functions with evolutionary optimisers. In particular, while input and output non-linear transformations handle non-stationarity and heteroscedasticity respectively, multi-objectivity avoids conflicts by enabling a consensus among various acquisition functions through a Pareto-frontier. We show through rigorous testing across 108 non-linear and noisy black box functions, that our method provides significant improvements upon prior state-of-the-art. Not only do we achieve the highest normalised score, but we do so with more consistency than all other methods as highlighted by our lower variance. 
%
\section{Standard Design Choices in BO}  
As discussed earlier, the problem of hyper-parameter tuning can be framed as an instance of black-box optimisation:
\begin{equation}
\label{Eq:BB}
 \arg\max_{\bm{x} \in \mathcal{X}} f(\bm{x}),  
\end{equation}
with $\bm{x}$ denoting a configuration choice, $\mathcal{X}$ a (potentially) mixed design space, and $f(\bm{x})$ a validation accuracy we wish to maximise. 

In this paper, we focus on BO as a solution concept for black-box problems of the form depicted in Equation~\ref{Eq:BB}. BO considers a sequential decision approach to the global optimisation of a function $f: \mathcal{X} \rightarrow \mathbb{R}$ over a bounded input domain $\mathcal{X}$. At each decision round, $i$, the algorithm selects a collection of $q$ inputs $\bm{x}^{(\text{new})}_{1:q} \in \mathcal{X}^q$ and observes values of the \emph{black-box} function $\bm{y}^{(\text{new})}_{1:q} = f(\bm{x}^{(\text{new})}_{1:q})$. The goal is to rapidly approach the maximum $\bm{x}^{\star} = \arg\max_{\bm{x} \in \mathcal{X}} f(\bm{x})$. Since both $f(\cdot)$ and $\bm{x}^{\star}$ are unknown, solvers need to trade off exploitation and exploration during this search process. 

To achieve this goal, BO algorithms operate in two steps. In the first, a Bayesian model is learned, while in the second an acquisition function determining new query locations is maximised. Next, we survey frequently-made assumptions in mainstream BO implementations and contemplate their implications on performance.

\subsection{Modelling Assumptions} 
When black-boxes are real-valued, Gaussian process regression~\citep{2006_Williams} are affective surrogates due to their flexibility and ability to maintain calibrated uncertainty estimates. In established implementations of BO, designers place GP priors on latent functions, $f(\cdot)$, which are fully specified through a mean function, $m(\bm{x})$, and a covariance function or kernel $k_{\bm{\theta}}(\bm{x}, \bm{x}^{\prime})$ with $\bm{\theta}$ representing kernel hyper-parameters. The model specification is completed by defining a likelihood. Here, practitioners typically assume that observations $y_{l}$ adhere to a Gaussian noise model such that $y_l = f(\bm{x}_l) + \epsilon_l$ where $\epsilon_l \sim \mathcal{N}(0, \sigma_{\text{noise}}^{2})$. This, in turn, generates a Gaussian likelihood of the form $y_l | \bm{x}_{l} \sim \mathcal{N}(f_l, \sigma_{\text{noise}}^{2})$ where we use $f_l$ to denote $f(\bm{x}_{l})$ with $f(\bm{x}) \sim \mathcal{G}\mathcal{P}(m(\bm{x}), k_{\bm{\theta}}(\bm{x}, \bm{x}^{\prime}))$. Additionally, a further design choice commonly made by practitioners is that the GP kernel is stationary, depending only on the norm between $\bm{x}$ and $\bm{x}^{\prime}$, $||\bm{x} - \bm{x}^{\prime}||$. From this exposition, we conclude two important modelling assumptions stated as \emph{data stationarity and homoscedasticity of the noise distribution}. If the true latent process does not adhere to these assumptions, the resultant model will be a poor approximation to the black-box. Realising the potential empirical affects of these modelling choices, we identify the first two questions of this paper: 

\textbf{Q.I.} Are parameter tuning tasks stationary? \\
\textbf{Q.II.} Are parameter tuning tasks homoscedastic?

In Section~\ref{Sec:Hetero}, we show that even the simplest among machine learning tasks pass tests of heteroscedasticity and non-stationarity. 

\subsection{Acquisitions \& Optimisation Assumptions} \label{Sec:AcqAssumptions}
Acquisition functions trade off exploration and exploitation by utilising statistics from the posterior $p_{\bm{\theta}}(f(\cdot)|\mathcal{D})$ with $\mathcal{D}$ denoting data (parameter configurations as inputs and validation accuracy as outputs) collected so far. Under a GP surrogate, such a posterior is Gaussian itself. To simplify the exposition, we defer the exact equations to Appendix~\ref{Sec:App:GP-posterior} and just note that $p(f(\bm{x}_{1:q})|\mathcal{D}) = \mathcal{N}(\bm{\mu}_{\bm{\theta}}(\bm{x}_{1:q}), \bm{\Sigma}_{\bm{\theta}}(\bm{x}_{1:q}))$. In this paper, we focus on three widely-used myopic acquisition functions which in a reparameterised form can be written as~\citep{wilson2018marginal}:

\textbf{Expected improvement (EI):}
\begin{align*}
     \label{Eq:q_EI}
    \alpha^{\bm{\theta}}_{\text{EI}}(\bm{x}_{1:q}|\mathcal{D}) &=  \mathbb{E}_{\text{post.}}\Bigg[\max_{j \in 1:q}\{\text{ReLU}(f(\bm{x}_{j})-  f(\bm{x}^{+}))\}\Bigg],
\end{align*}
where the subscript $\text{post.}$ is the predictive posterior of a GP~\citep{2006_Williams}, $\bm{x}_{j}$ is the $j^{th}$ vector of $\bm{x}_{1:q}$, and $\bm{x}^{+}$ is the best performing input in the data so far. 

\textbf{Probability of improvement (PI):} 
\begin{align*}
    \alpha^{\bm{\theta}}_{\text{PI}}(\bm{x}_{1:q}|\mathcal{D}) &=  \mathbb{E}_{\text{post.}}\Bigg[\max_{j \in 1:q}\{\one\{{f}(\bm{x}_{j})-  f(\bm{x}^{+})\}\}\Bigg],
\end{align*}
where $\one\{\cdot\}$ is the left-continuous Heaviside step function.  

\textbf{Upper confidence bound (UCB):}
% \vspace{-4pt}
\begin{align*}
    \alpha^{\bm{\theta}}_{\text{UCB}}(\bm{x}_{j}) &= \mathbb{E}_{\text{post.}}\Bigg[\max_{j\in1:q}\Bigg\{{\mu}_{\bm{\theta}}(\bm{x}_{j}) + \sqrt{\sfrac{\beta \pi}{2}}|{\gamma}_{\bm{\theta}}(\bm{x}_{j})|\Bigg\}\Bigg],
\end{align*}
where ${\mu}_{\bm{\theta}}(\bm{x}_{j})$ is the posterior mean of the predictive distribution and ${\gamma}_{\bm{\theta}}(\bm{x}_{j}) = {f}(\bm{x}_{j})  - {\mu}_{\bm{\theta}}(\bm{x}_{j})$. 

When it comes to practicality, generic BO implementations make additional assumptions during the acquisition maximisation step. First, it is assumed that one of the aforementioned acquisitions works best for a specific task, and that the GP model is an accurate approximation to the black-box. However, when it comes to real-world applications, both of these assumptions are hard to validate; the best-performing acquisition is challenging to identify up-front and GP models can easily be misspecified. With this in mind, we identify a further question that we wish to answer: 

\textbf{Q.III.} Can acquisition function solutions conflict in hyper-parameter tuning tasks?

In the next section, we affirm that acquisitions can conflict even on the simplest of machine learning tasks. Moreover, we show that a robust formulation to tackle misspecification of acquisition maximisation can improve overall performance (see Section~\ref{Sec:Robust}).
 
%To reason about unknown functions, BO assumes adopts Bayesian modelling as a principle to carry out inference about the properties of $f(\cdot)$. Here, one introduces a surrogate model to encode beliefs over the smoothness properties and an observation model to describe collected data, $\mathcal{D}_{i} = \left\{\bm{x}_{l}, y_{l}\right\}_{l=1}^{{n}_{i}}$, up to the $i^{th}$ round with $n_{i}$ denoting the total acquired data so far. Using these two components in addition to Bayes rule, we can then compute a posterior  $p(f(\cdot)|\mathcal{D}_{i})$ to encode all knowledge of $f(\cdot)$ allowing us to account for the location of the maximum. A generic Bayesian optimisation solver finds a batch of $q$ input points, $\bm{x}_{1:q}^{(\text{new})}$, by maximising an acquisition function that generally trades off exploration versus exploitation.
%\begin{algorithm}
%    \caption{Batched Bayesian Optimisation}
%    \label{Algo:BO}
%    \begin{algorithmic}[1]
%    \STATE \textbf{Inputs:} Total number of outer iterations $N$, initial randomly-initialised dataset $\mathcal{D}_{0} = \{\bm{x}_{l}, y_{l}\equiv f(\bm{x}_{l})\}_{l=1}^{n_{0}}$, batch size $q$, acquisition function 
%    \STATE \textbf{for} $i= 0 : N-1$: 
    % \STATE \hspace{1em} \textbf{if} $ \Delta(\Gamma_{\bm{\zeta}}(\bm{y}))$:
    % \STATE \hspace{1em}  Output transformation $\mathcal{D}_{i}=\{\bm{x}_{l}, \Gamma_{\bm{\zeta}}(y_{l})\}_{l=1}^{n_{i}}$.
    % \STATE \hspace{1em} \textbf{if} $ \tau(\Psi_{\bm{\Theta}}(\bm{x}))$:
    % \STATE \hspace{1em} Fit a surrogate model to the current dataset $\mathcal{D}_{i}$. 
    % \STATE \hspace{1em} \textbf{else}:
%    \STATE \hspace{1em} \hspace{1em} Fit a surrogate model to the current dataset $\mathcal{D}_{i}$
    %\STATE \hspace{1em} Find $q$ points $\bm{x}^{(\text{new})}_{1:q}$ by maximising an acquisition function, trading off exploration and exploitation
    %\STATE \hspace{1em} Evaluate new inputs by querying the black-box to acquire $\bm{y}^{(\text{new})}_{1:q} = f(\bm{x}^{(\text{new})}_{1:q})$
    %\STATE \hspace{1em} Update the dataset creating $\mathcal{D}_{i+1} = \mathcal{D}_{i} \cup \{\bm{x}^{(\text{new})}_{l}, y^{(\text{new})}_{l}\}_{l=1}^{q}$
    %\STATE \textbf{end for}
    %\STATE \textbf{Output:} Return the best-performing query point from the data $\bm{x}^{\star} = \text{arg} \max_{\bm{x} \in \mathcal{D}_{N}y(\bm{x})}$ 
    %\end{algorithmic}
%\end{algorithm}
%
%At this stage, $\bm{x}_{1:q}^{(\text{new})}$ are evaluated by querying the black-box to generate a set of $q$ response variables $\bm{y}_{1:q}^{(\text{new})} = f(\bm{x}_{1:q}^{(\text{new})})$ that are then used to augment the dataset. The above process repeats for a total of $N$ iterations at which the best performing input in $\mathcal{D}_{N}$ is returned as the solution to the problem in Equation~\ref{Eq:Prob}. 
%
%\subsection{Assumptions}\label{sec:assumptionstd}
%
%We described the general BO setting in the previous section, and now we will discuss a few design and technical assumptions. Note, design assumptions for a Bayesian optimisation library can severely limit technical assumptions, such as in BoTorch~\citep{balandat2019botorch}. BoTorch assumes continuous variables only, with a PyTorch surrogate model, leading to the limiting use of only differentiable acquisition functions written in a language underlying PyTorch. Other typical design assumptions are as follows; differentiable acquisition function, encompasses both outer and inner loop (as seen in~\ref{Algo:BO}). In terms of technical assumptions, if one assumes a single framework, this would enable ease of implementing robustness algorithms as in~\citep{bogunovic2018adversarially}, however with a library where the surrogate and acquisition are in different frameworks then the robust BO algorithm~\citep{bogunovic2018adversarially} is no longer trivial. Other technical assumptions such as; homoscedastic, stationary data, surrogate model correctly specified, and a single optimal acquisition function are typically made.
%
%     \begin{enumerate}\label{list:assumptions}
%         \item Assume the black-box is homoscedastic $\rightarrow$ Assume the black-box is hetroschedastic.
%         \item Assume the black-box is stationary $\rightarrow$ Assume the black-box is non-stationary.
%         \item Assume the surrogate model is correctly specified $\rightarrow$ Assume the surrogate model is miss-specified.
%         \item Assume a single optimal acquisition function  $\rightarrow$ Assume no single optimal acquisition function. 
%     \end{enumerate}
% %
% Similarly, typical design assumptions for a BO library are as follows;
%     \begin{enumerate}\label{list:assumptions}
%         \item Single framework compatibility $\rightarrow$ Multi framework compatibility.
%         \item Executes jointly inner and outer loop$\rightarrow$ Outer loop agnostic --- useful when wanting to perform warm starting/ customise the outer loop. 
%         \item Continuous data types $\rightarrow$ All data types.
%         \item Differentiable acquisition function $\rightarrow$ Both Differentiable \& Non-differentiable acquisition function. 
%     \end{enumerate}
%\subsection{Gaussian Processes as a Surrogate Model}\label{sec:gp}
 %   A Gaussian process (GP) offers a flexible and sample-efficient procedure for placing priors over unknown functions \citepp{2006_Williams}.  These models are fully specified by a mean function $m(\bm{x})$ and a covariance function, or kernel, $k(\bm{x}, \bm{x}^{\prime})$ that encodes the smoothness assumptions on $f(\cdot)$. Given any finite collection of inputs $\bm{x}_{1:n_{i}}$, the outputs are jointly Gaussian given by: 
  %  \begin{equation*}
  %      f(\bm{x}_{1:n_{i}})|\bm{\theta} \sim \mathcal{N}\left(m(\bm{x}_{1:n_i}), \bm{K}_{\bm{\theta}}(\bm{x}_{1:n_i}, \bm{x}_{1:n_i})\right),
  %  \end{equation*}
  %  where $[m(\bm{x}_{1:n_i})]_{k} = m(\bm{x}_{k})$ denotes the mean vector, and $\bm{K}_{\bm{\theta}}(\bm{x}_{1:n_i}, \bm{x}_{1:n_i}) \in \mathbb{R}^{n_{i} \times n_i}$ the covariance matrix with its $(k, l)^{th}$ entry computed as $[\bm{K}_{\bm{\theta}}(\bm{x}_{1:n_i}, \bm{x}_{1:n_i})]_{k, l} = k_{\bm{\theta}}(\bm{x}_{k}, \bm{x}_{l})$. Here, $k_{\bm{\theta}}(\cdot, \cdot)$ represents a parameterised kernel with unknown hyper-parameters $\bm{\theta}$ corresponding to length-scales or signal amplitudes for example. For ease of presentation following \citepp{2006_Williams}, we use a zero-mean prior in our notation here. In terms of the choice of Gaussian process kernel, there are a wide array of options which encode prior modelling assumptions about the latent function. Two of the most commonly-encountered kernels in the Bayesian optimisation literature are the squared exponential (SE) and $\text{Mat\'{e}rn}(32)$ kernels. 
    %
  %  Given the data $\mathcal{D}_{i}$, and assuming Gaussian-corrupted observations $y_{i} = f(\bm{x}_{i}) + \epsilon_{i}$ with $\epsilon_{i} \sim \mathcal{N}(0, \sigma_{\text{noise}}^{2})$, we can write the joint distribution over the data and an arbitrary evaluation input $\bm{x}$ as: 
    %
  %  \resizebox{\linewidth}{!}{
  %  \begin{allign}
  %      & \left[\begin{array}{c}
  %    \bm{y}_{1:n_i}  \\
  %    f(\bm{x}) 
   %     \end{array}
%        \right] \Bigg| \ \bm{\theta} \sim \mathcal{N}\left(\left[\begin{array}{cc}
%        m(\bm{x}_{1:n_i}) \\
%        m(\bm{x})
 %       \end{array}
 %       \right], \left[\begin{array}{cc}
 %     \bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I} &  \bm{k}^{(i)}_{\bm{\theta}}(\bm{x})  \\
 %     \bm{k}^{(i), \mathsf{T}}_{\bm{\theta}}(\bm{x}) & k_{\bm{\theta}}(\bm{x}, \bm{x})  
 %       \end{array}
 %       \right]\right),
  %  \end{allign}
%}
 %   \noindent where $\bm{K}_{\bm{\theta}}^{(i)} = \bm{K}_{\bm{\theta}}(\bm{x}_{1:n_{i}}, \bm{x}_{1:n_{i}})$ and $\bm{k}_{\bm{\theta}}^{(i)}(\bm{x}) = \bm{k}_{\bm{\theta}}(\bm{x}_{1:n_{i}}, \bm{x})$. 
    %remove single q 
    % With the above joint distribution derived, we can now easily compute the predictive posterior through marginalisation \citepp{2006_Williams} leading us to $
        % f(\bm{x})|\mathcal{D}_{i}, \bm{\theta} \sim \mathcal{N}\left(\bm{\mu}_{i}(\bm{x}; \bm{\theta}), \sigma_{\text{noise}}_{i}(\bm{x}; \bm{\theta})^{2}\right)$ with: 
    % \begin{align*}
    % {\mu}_{i}(\bm{x}; \bm{\theta}) &= \bm{k}_{\bm{\theta}}^{(i)}(\bm{x})^{\mathsf{T}} (\bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I})^{-1}(\bm{y}_{1:n_{i}}-m(\bm{x}_{1:n_i})) + m(\bm{x}_{1:n_i})\\  
    % \sigma_{\text{noise}}_{i}(\bm{x};\bm{\theta})^{2} &= k_{\bm{\theta}}(\bm{x}, \bm{x}) - \bm{k}_{\bm{\theta}}^{(i)}(\bm{x})^{\mathsf{T}} (\bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I})^{-1} \bm{k}_{\bm{\theta}}^{(i)}(\bm{x}).
    % \end{align*}
    % Of course, the above can be generalised to the case when a predictive posterior over $q$ arbitrary evaluation points, $\bm{x}^{\star}_{1:q}$, needs to be computed as is the case in batched adaptations of Bayesian optimisation. 
    % In the setting of $q$ arbitrary evaluation points, we get $\bm{f}(\bm{x}^{\star}_{1:q})|\mathcal{D}_{i}, \bm{\theta} \sim \mathcal{N}(\bm{\mu}(\bm{x}_{1:q}^{\star}; \bm{\theta}), \bm{\Sigma}_i(\bm{x}_{1:q}^{\star}; \bm{\theta}))$ with: %
    % {
    % \begin{align}
    %     & \bm{\mu}(\bm{x}_{1:q}^{\star}; \bm{\theta})  = \\ 
    %     & \bm{K}_{\bm{\theta}}^{(i)}(\bm{x}^{\star}_{1:q}, \bm{x}_{1:n_i})(\bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I})^{-1}(\bm{y}_{1:n_i}-m(\bm{x}_{1:n_i})) + m(\bm{x}_{1:q}^{\star})\\
    %     & \bm{\Sigma}_i(\bm{x}_{1:q}^{\star}; \bm{\theta}) = \bm{K}_{\bm{\theta}}^{(i)}(\bm{x}_{1:q}^{\star}, \bm{x}_{1:q}^{\star}) \\
    %     & - \bm{K}_{\bm{\theta}}^{(i)}(\bm{x}^{\star}_{1:q}, \bm{x}_{1:n_i})(\bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I})^{-1}\bm{K}_{\bm{\theta}}^{\mathsf{T}, (i)}(\bm{x}^{\star}_{1:q}, \bm{x}_{1:n_i}).
    % \end{align}
    % }
    % \noindent The remaining ingredient needed in a GP pipeline is a process to determine the unknown hyper-parameters $\bm{\theta}$ given a set of observation $\mathcal{D}_{i}$. In standard GPs \citepp{2006_Williams}, $\bm{\theta}$ are fit by minimising the negative log marginal likelihood (NLML) leading us to the following optimisation problem:
    % %
    % {
    % \begin{allign}
    % \label{eq:ml-kernel-params}
    % & \min_{\bm{\theta}, \sigma_{\text{noise}}} \mathcal{J}(\bm{\theta}, \sigma_{\text{noise}}) = \frac{1}{2}\text{det}\left(\bm{C}^{(i)}_{\bm{\theta}}\right) \\
    % &  + \frac{1}{2}(\bm{y}_{1:n_{i
    % }}-m(\bm{x}_{1:n_i}))^{\mathsf{T}}\bm{C}^{(i), -1}_{\bm{\theta}}(\bm{y}_{1:n_{i}}-m(\bm{x}_{1:n_i})) + \frac{n_{i}}{2} \log 2 \pi,  
    % \end{allign}
    % }
    % %
    % with $\bm{C}_{\bm{\theta}}^{(i)} = \bm{K}_{\bm{\theta}}^{(i)} + \sigma_{\text{noise}}^{2} \bm{I}$.
    %
    % The objective in Equation~\ref{eq:ml-kernel-params} represents a non-convex optimisation problem making GP's susceptible to local minima. Various off-the-shelf optimisation solvers ranging from first-order \citepp{ADAM, 2007_Bottou} to second-order \citepp{1997_Zhu, 1998_Amari} methods have been rigorously studied in the literature.
    % 
    % Kernels
    % An example of a popular kernels to measure the similarity between two vectors $\bm{x}',\bm{x}$ are;
    % \begin{enumerate}
    % \item\textbf{Matérn}32: The \textbf{Matérn} kernels are a generalisation of radial basis functions, a commonly used one is the \textbf{Matérn}32 given by $$k^{\textbf{Matérn}32}(\bm{x}',\bm{x}) = \sigma^2 (1 + \sqrt{3} r(\bm{x}',\bm{x})) \exp(- \sqrt{3} r(\bm{x}',\bm{x})),$$
    % where $$r(\bm{x}',\bm{x}) = \sqrt{\sum_{i=1}^{d} \frac{(x_i'-x_i)^2}{\ell_i^2} }$$ and $\bm{l}=\{\ell_0, \ldots, \ell_d \}$ being the learnt length-scales. 
    % \item\textbf{Linear}: Similarly, we can define the linear kernel without ARD by $$k^{\textbf{Linear}}(\bm{x}',\bm{x}) = \sum_{i=1}^{d} \ell^2_i x_i'x_i$$. 
    % \end{enumerate}
%
%
%\subsection{Acquisition Functions}\label{sec:acq}
%
%Having introduced a distribution over latent black-box functions and specified mechanisms for updating hyper-parameters, we now discuss the process by which novel query points are suggested for collection in order to improve the surrogate model's best guess for the global optimiser $\bm{x}^{\star}$. In Bayesian optimisation, proposing novel query points is performed through maximising an acquisition function $\alpha_{\text{type}}(\cdot|\mathcal{D}_{i})$ that trades off exploration and exploitation by utilising statistics from $p(f(\cdot)|\mathcal{D}_{i})$, i.e., $\bm{x}^{(\text{new})}_{1:q} = \arg\max_{\bm{x}\in\mathcal{X}^q} \alpha_{\text{type}}(\bm{x}|\mathcal{D}_i)$. 
%\begin{enumerate}
%    \item\textbf{Expected Improvement:} One of the most popular acquisition functions is expected improvement \citepp{1975_Mockus, 1998_Jones}, which determines new query points by maximising expected gain relative to the function values observed so far: 
    %
 %   \begin{align*}
 %    \label{Eq:q_EI}
 %   \alpha_{\text{q-EI}}(\bm{x}_{1:q}|\mathcal{D}_i) &=  \mathbb{E}_{\bm{f}(\bm{x}_{1:q})|\mathcal{D}_{i}, \bm{\theta}}\Bigg[\max_{j \in 1:q}\{\\
 %   &\hspace{3em} \text{ReLU}(\bm{f}(\bm{x}_{1:q})-  f(\bm{x}_{i}^{+})\bm{1}_{q})\}\Bigg],
 %   \end{align*}
    % \resizebox{\hsize}{!}{
    % \begin{equation}
    % \label{Eq:q_EI}
    %     \alpha_{\text{q-EI}}(\bm{x}_{1:q}|\mathcal{D}_i) = \mathbb{E}_{\bm{f}(\bm{x}_{1:q})|\mathcal{D}_{i}, \bm{\theta}}\left[\max_{j \in 1:q}\{\text{ReLU}(\bm{f}(\bm{x}_{1:q}) - f(\bm{x}_{i}^{+})\bm{1}_{q})\}\right],
    % \end{equation}}
 %   where $\bm{1}_{q}$ denotes a $q$-dimensional vector of ones and as such, the $\text{ReLu}(\cdot)$ is to be executed element-wise, and $\bm{x}^{+}_i$ is the best performing input in the data so far.
 %   \item\textbf{Probability of Improvement:} Another commonly-used acquisition function in Bayesian optimisation is the probability of improvement criterion which measures the probability of acquiring gains in the function value compared to $f(\bm{x}_{i}^{+})$~\citepp{1964_Kushner}. Such a probability is measured through an expected Heaviside step function as follows: 
 %   {
 %   \begin{align*}
 %   \label{Eq:q_PI}
  %   \alpha_{\text{q-PI}}(\bm{x}_{1:q}|\mathcal{D}_{i}) = \\ \mathbb{E}_{\bm{f}(\bm{x}_{1:q})|\mathcal{D}_{i}, \bm{\theta}}\left[\max_{j\in 1:q}\left\{\one\{\bm{f}(\bm{x}_{1:q}) - f(\bm{x}_{i}^{+})\bm{1}_{q}\}\right\}\right],
  % \end{align*}}
  %  where $\one\{\bm{f}(\bm{x}_{1:q}) - f(\bm{x}_{i}^{+})\bm{1}_{q}\}$ returns a $q$-dimensional binary vector with $[\one\{\bm{f}(\bm{x}_{1:q}) - f(\bm{x}_{i}^{+})\}]_{j} = 1$ if $[\bm{f}(\bm{x}_{1:q})]_{j} \geq [f(\bm{x}_{i}^{+})\bm{1}_{q}]_{j}$ and zero otherwise for all $j \in \{1, \dots, q\}$.  
    %\item \textbf{Upper Confidence Bound:} In this type of acquisition, the learner trades off the mean and variance of the predictive distribution to gather new query points for function evaluation~\citepp{srinivas2009gaussian}. To allow parallel computation, the authors in \citepp{2018_Wilson} have suggested the following form: 
    % \textcolor{red}{Haitham: Equation is dangling}
    %
    %\begin{align*}\label{Eq:q_UCB}
    %    \alpha_{\text{q-UCB}}(\bm{x}_{1:q}|\mathcal{D}_{i}) =  \mathbb{E}_{\bm{f}(\bm{x}_{1:q})|\mathcal{D}_{i}, \bm{\theta}} \\ \left[\max_{j\in1:q}\left\{\bm{\mu}(\bm{x}_{1:q}; \bm{\theta}) + \sqrt{\sfrac{\beta \pi}{2}}|\bm{\gamma}_{i}(\bm{x}_{1:q}; \bm{\theta})|\right\}\right],
    %\end{align*}
    %where $\bm{\gamma}_{i}(\bm{x}_{1:q}; \bm{\theta}) = \bm{f}(\bm{x}_{1:q}) - \bm{\mu}_{i}(\bm{x}_{1:q}; \bm{\theta})$.
%\end{enumerate}
%
% Detailed description of NSGA-II
% \subsection{Acquisition Maximisation}
%
% There are many gradient and gradient-free methods for acquisition maximisation, as introduced in~\citep{2018_Wilson}. We will introduce a popular gradient-free method that we built upon, NSGA-II. Given a set of m objectives you want to minimise $f_i(\cdot)$ for $i=1,\ldots,m$.
%
% \theoremstyle{definition}
% \begin{definition}[Domination]
% A solution $\bm{x}_1$ is said to dominate another solution $\bm{x}_2$ if both condition 1 and 2 are true:
% \begin{enumerate}
%     \item Condition 1: $f_i(\bm{x}_1) \leq f_i(\bm{x}_2)$ for $i=1,\ldots,m$.
%     \item Condition 2: $f_i(\bm{x}_1) < f_i(\bm{x}_2)$ in at least one objective $f_i$.
% \end{enumerate}
% If the conditions above are satisfied, we denote $\bm{x}_1$ dominates $\bm{x}_2$ by $\bm{x}_1 \preceq \bm{x}_2 $.
% \end{definition}
%
% \begin{definition}[Non-Dominated Set]
% Among a set of solutions $\mathcal{P}$, the non-dominated set of solutions $\mathcal{P}'$ are those that are not dominated by any member of the set $\mathcal{P}$.
% \end{definition}
%
% \begin{definition}[Globally Pareto-Optimal Set]
% The non-dominated set of the entire feasible search space S is the globally Pareto-optimal set.
% \end{definition}
%
%     \begin{algorithm}
%     \caption{NSGA-II}
%     \label{Algo:nsga}
%     \begin{algorithmic}[1]
%     \STATE \textbf{Inputs:} Total number of outer iterations $N$, batch size $q$, initial population $\mathcal{P}_{0} = \{\bm{x}_{0},\ldots, \bm{x}_{q}\}$, objectives $f_i(\cdot)$ for $i=1,\ldots,m$.
%     \STATE Initial offspring population $\mathcal{Q}_{0}=\mathcal{P}_{0}$.
%     \STATE \textbf{for} $i= 0 : N-1$: 
%     \STATE \hspace{1em} Perform a non-dominated sorting in the combination of parent and offspring populations $\mathcal{P}_{i} \bigcup \mathcal{Q}_{i}$ and classify non-dominated points.
%     \STATE \hspace{1em} Fill new population $\mathcal{P}_{i+1}$ according to most non-dominated points to dominated points ordering.
%     \STATE \hspace{1em} Perform Crowding-sort by using a crowding distance measure that is related with the density of point around each point. The less dense populations are preferred.
%     \STATE \hspace{1em} Create new offspring population $\mathcal{Q}_{i+1}$ from $\mathcal{P}_{i+1}$ using crowded tournament selection (compares by front ranking, if equal then by crowding distance), crossover and mutation operators.
%     \STATE \textbf{end for}
%     \STATE \textbf{Output:} Return approximation to Globally Pareto-Optimal Set $\mathcal{P}_{N}$.
%     \end{algorithmic}
% \end{algorithm}
%
% As noted earlier, we found that a vanilla Gaussian process model faced difficulties handling heteroscedasticity and non-stationarity available in the data. To tackle these problems, we perform two transformations; a power transformation  ($\Gamma_{\bm{\zeta}}(\cdot)$) on the output and Warping ($\Psi_{\bm{\Theta}}(\cdot)$) on the input, dependent on parameters $\Theta$. 
%
\section{Modelling Assumption Analysis}\label{Sec:Answers}
Before proceeding to potential improvements to BO, we now detail several analyses we conducted to answer the questions ($\textbf{Q.I.}$, $\textbf{Q.II.}$, and $\textbf{Q.III.}$) posed in the previous section. Our analyses indicates: 
%
\underline{\textbf{A.I.} (Answer to \textbf{Q.I.}):} Even simple  machine learning tasks exhibit significant heteroscedasticity.\\
\underline{\textbf{A.II.} (Answer to \textbf{Q.II.}):} Even simple  machine learning tasks exhibit significant non-stationarity.\\
\underline{\textbf{A.III.} (Answer to \textbf{Q.III.}):} Acquisition functions conflict in their optima, occasionally leading to opposing solutions.  
%
\textbf{Experimental Setting:} We create a wide range of hyper-parameter tasks (108) across a variety of classification and regression problems. We use nine models, (e.g. multi-layer perceptrons, support-vector machines) and six datasets (two regression and four classification) from the UCI repository, and two metrics per dataset such as negative log-likelihood or mean squared error. Each of the models possess tune-able hyper-parameters, e.g. the number of units of a neural network. The goal is to fit those hyper-parameters so as to maximise/minimise one of the metrics previously mentioned. Of course, such black-box values are stochastic with randomness originating from various sources, e.g., train-test splits to compute losses and random seeds. Experimentation was facilitated by the \texttt{Bayesmark}\footnote{\href{https://github.com/uber/bayesmark}{https://github.com/uber/bayesmark}} packaged. Full hyper-parameter search spaces defined over \autoref{tab:search-space} and \autoref{tab:search-space-reg} in the Appendix~\footnote{It is these search spaces used by the random search baseline.}.
%
\begin{table}[t!]
\caption{Hypothesis Testing for 108 tasks. We find that output transformations which tackle heteroscedasticity significantly improve GP modelling capabilities. Similarly, input transformations which tackle non-stationarity significantly improve GP modelling capabilities.}
\centering
\begin{tabular}{lllll}
\hline
 & Better & Sig. Better & Worse & Sig. Worse \\ \hline
Heteroscedasticity (Output Transform) & 70 (65\%)  & 58 (54\%) & 38 (35\%) & 25 (23\%)\\
Non-Stationarity (Input Warping) & 106 (98\%) & 79 (73\%) & 2 (2\%) & 0 (0\%)
\end{tabular}
\label{stat}
\end{table}
%
\subsection{Answer A.I.: Simple Tasks are Non-Stationary} \label{Sec:nonStat}
% Each of these tests is run on every task combination (i.e., model, data, metric) with 50 unique hyper-parameters. We repeat each ten folds while fixing the hyper-parameter configuration.
To provide answers to \textbf{Q.I.}, we run tests to \textit{gauge non-stationarity affecting BO performance}. To assess the impact of the extent of non-stationarity on BO performance, we conduct probabilistic regression experiments to gauge the predictive performance of a stationary GP on the hyper-parameter tuning tasks with and without input warping which corrects for non-stationarity. We posit that the quality of the surrogate model is a good proxy for BO performance. We first run a two-sided paired t-test for each of the 108 tasks where the null hypothesis is that the application of the input warping yields no difference in the log probability metric. \autoref{stat} significance tests show that in 106/108 tasks, the log probability metric is better when input warping is applied. In 79/108 tasks, the gain is significant at the 95\% level of confidence (p-value $< 0.025$). We thus conclude that non-stationarity affects BO performance due to having a significant affect on GP regression's log probability metric.

% Over 108 tasks, we measure the log probability across 10 (previously 3) random train/test splits, both of 128 points. We set the dataset size to 128 as this is the maximum train set size encountered in the BO trace of a given task (16 iterations of batch 8). 
%
% We perform an analogous hypothesis test for non-stationarity in \autoref{stat}, assessing a stationary GP's performance with and without input warping. 
\subsection{Answers A.II.: Simple Tasks are Heteroscedastic}\label{Sec:Hetero}
%
To provide answers to \textbf{Q.II.}, we run tests to \textit{gauge heteroscedasticity affecting BO performance}. We perform an analogous hypothesis test as in \autoref{Sec:nonStat}, assessing a vanilla GP's performance with and without output transforms (Box-Cox/ Yeo-Johnson). We run a two-sided paired t-test for each of the 108 tasks where the null hypothesis is that the application of the output transform yields no difference in the log probability metric. \autoref{stat} significance tests show in 70/108 tasks, the log probability metric is better when output transforms are applied. In 58/108 tasks, the gain is significant at the 95\% level of confidence (p-value $< 0.025$). We thus conclude that heteroscedasticity affects BO performance due to having a significant affect on GP regression's log probability metric.

Secondly, to \textit{gauge heteroscedasticity in the underlying data}, we use Fligner and Killeen~\citep{fligner1976distribution} and Levene~\citep{levene1960contributions} tests. It was shown in~\citep{conover1981comparative} that both these tests are reliable in terms of robustness to departures from normality~\citep{park1999robust}. Both test the null hypothesis that the underlying black-box function (e.g., validation accuracy (\textbf{hyper-parameter}$_i$)) is homoscedastic. In all 108 tests, we see a p-value significantly lower than $0.05$ in $72$ tasks using Levene's test, and in $73$ tasks using Fligner and Killeen. Such results (shown in detail in Appendix~\ref{Sec:App:Hetero}) imply that at least $66\%$ of the experimental tasks exhibit heteroscedastic behaviour.
%
% \begin{table}
% \caption{Hypothesis Testing for 108 Bayesmark tasks. We find that output transformations which tackle non-stationarity significantly improve GP modelling capabilities. Similarly, input transformations which tackle heteroscedasticity significantly improve GP modelling capabilities.}
%  \centering
% \begin{tabular}{l|ll}
% \hline
%  & Output Transform & Input Warping \\ \hline
% \# Better & 70 (65\%) & 106 (98\%) \\
% \# Sig. Better & 58 (54\%)& 79 (73\%)\\
% \# Worse & 38 (35\%) & 2 (2\%) \\
% \# Sig. Worse & 25 (23\%)& 0 (0\%) \\ \hline
% \end{tabular}
% \label{stat}
% \end{table}
% \textbf{Non-Stationarity Assessment:} We perform an analogous hypothesis test for non-stationarity in \autoref{stat}, assessing a stationary GP's performance with and without input warping. 
% % OLD NON STAT TEST  To test for non-stationarity we compare the fit of a vanilla Gaussian Process surrogate model equipped with a stationary kernel (\texttt{Matern32}) to a non-stationary kernel (\texttt{Spectral Mixture}). We took 32 unique hyper-parameters and their respective evaluation score for training and 32 for held-out testing. Over 108 tasks, averaged over five random seeds, we see in $\approx 30\%$ of tasks that the non-stationary kernel offers significantly better log probability on the held-out test set vs the stationary kernel, implicitly suggesting that handling non-stationarity is beneficial for the GP surrogate. See Table~\ref{tab:non-stationarity-test-wine} in the Appendix for detailed results.
% we run the Augmented Dickey-Fuller test. This tests the hypothesis of a unit root existence, which implies stationarity if one exists or non-stationarity otherwise. We test hyper-parameters with the respective loss achieved for non-stationarity. Over all 108 tasks, we achieved a p-value of less than 0.05 for at least one hyper-parameter, implying a non-stationary process in all tasks. See appendix for full Augmented Dickey-Fuller test results. 
% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=\linewidth]{resources/DT_breast_acc_max_features_0.pdf}
%     \caption{Plots of conflicting Acquisition Functions}
%     \label{fig:DT_breast_acc_max_features_0}
% \end{figure}
% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=\linewidth]{resources/ada_wine_nll_learning_rate_0.pdf}
%     \caption{Plots of conflicting Acquisition Functions}
%     \label{fig:ada_wine_nll_learning_rate_0}
% \end{figure}

% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=\linewidth]{resources/SVM_iris_nll_tol_0.pdf}
%     \caption{Plots of conflicting Acquisition Functions}
%     \label{fig:ada_wine_nll_learning_rate_0}
% \end{figure}
% \subsection{Answers A.II.: Modelling Assumptions Matter}\label{Sec:Models}
% In answer to \textbf{Q.II.}, we offer a first indication that data modelling assumptions matter through a comparison of approaches affording progressively better-specified models for black-box objectives. We evaluate a simple random search strategy along with four BO methods. These algorithms serve a dual-purpose as the set of baselines against which we compare our solution in section 5. \texttt{SkOpt}~\citep{scikit-learn} utilises homoscedastic, stationary GPs, \texttt{HyperOpt}~\citep{bergstra2013hyperopt} and \texttt{BOHB}~\citep{falkner2018bohb} allow for some relaxation of the assumptions of \texttt{SkOpt} whilst \texttt{TuRBO}~\citep{eriksson2019scalable} employs local modelling. 
% Reviewer 1 thinks its a baseless claim: capable of mitigating against the affects of heteroscedasticity and non-stationarity.
% \underline{\textbf{Test Hypothesis:}} Our hypothesis is that as models get complex then we have better surrogates leads to better normalised score.  
%BO algorithms that depend on standard GPs 
%experiment is that given that As shown in the previous section, some tasks are heteroscedastic and non-stationary. Using standard BO with GP surrogates will, thus, allow us to shed-light on the affect of models with misspecified assumptions on performance. 
% \begin{figure}[ht!]
%     \centering
%     \includegraphics[width=.4\linewidth]{resources/summary_plot_misspecified_model.pdf}
%     \caption{Density of normalised scores relative to random search.}
%     \label{Fig:Mis}
% \end{figure}
% %
% We consider 108 task combinations and apply standard batch BO for 16 iterations while generating 8 query points per BO step. We repeat each task across 20 random seeds amounting to 2140 experiments. To gauge performance, we use the normalised task score (as detailed in Appendix~\ref{eq:score}) to compare across tasks. 
% %  All tuners were guaranteed best operating conditions through a sweep of ten runs across their hyper-parameters. % indicate that model misspecification has a pronounced affect on BO performance with 
% We hypothesise that as modelling assumptions increase in sophistication, we would improve our modelling capabilities and improve performance.
% %validated by Figure~\ref{Fig:Mis} with \texttt{TuRBO} performing best at around $6\%$ improvement in mean normalised score compared to random search. We attribute this to the fact that \texttt{TuRBO} uses the most advanced modelling assumptions amongst tested algorithms. Having local models appears to reduce the affects of heteroscedasticity and non-stationarity. \texttt{BOHB} tended to underperform in our experiment, which we attribute to the fact that \texttt{BOHB} was designed explicitly for multi-fidelity optimisation in deep networks focusing on computational time reduction without explicit support for the batch BO setting.   
% In Section~\ref{Sec:Exp}, we further highlight the importance of modelling choices by demonstrating that models capable of specifying heteroscedastic noise and non-stationary latent functions can achieve an additional $3 \%$ gain in mean and high quantiles and up to $4 \%$ increase in low normalised score quantiles.
%\texttt{TuRBO}~\citep{eriksson2019scalable}, ,  and simple random search.  
%We inspect 4 different BO strategies including \texttt{TuRBO}~\citep{eriksson2019scalable}, \texttt{SkOpt}~\citep{scikit-learn}, \texttt{HyperOpt}~\citep{bergstra2013hyperopt} and simple random search. Although, we test a wider set of algorithms in Section~\ref{Sec:Exp}, here we report ones that are most relevant to answering \textbf{Q.II.} Precisely, we would like algorithms that adopt a BO-like strategy while using standard GP models -- or ones that closely track a GP (e.g., Tree-parzen estimator~\citep{bergstra2013hyperopt}). 
%Figure~\ref{Fig:Mis} summarises the normalised score distribution across all experiments reflecting that although \texttt{TuRBO} performs best, it only acquires a 3\% increase (in distribution mean) when compared to random search demonstrating the importance of correctly specifying modelling and optimisation assumptions.  %\textcolor{red}{Improve experiment description and why it is useful. + Add Ali's sentence.}
%\textcolor{blue}{random makes none, skopt using standard gp, hyperopt deals with modelling different datatypes, turbo builds surrogate confidence into optimisation}
%

\subsection{Answer A.III.: A No Clear Winner}\label{Sec:AnswerQ3}
\begin{figure*}
    \centering
    % \vspace{-1.4em}
    \includegraphics[width=1.0\textwidth]{resources/conflicting_acquisitions_xticks.pdf}
    \caption{Examples depicting conflicting acquisitions across varying datasets (Wine, Boston Housing, and Iris) and models (AdaBoost, Multi-Layer perceptron, K-Nearest  neighbours, and support vector machines).} %Clearly, in these examples, different acquisition not only lead to different optima, but it can be seen that such solutions might conflict.
    \label{Fig:AcqF}
% \vspace{-1.4em}
\end{figure*}
%
It has been observed before that multi objectives can conflict~\citep{2014_Shahriari}. To answer \textbf{Q.III.} of whether acquisition functions can conflict in their solutions, we collect 128 samples from each task by evaluating various hyper-parameter configurations across different metrics. We then gather a dataset $\mathcal{D} = \{\textbf{hyper-param}_i, y_i\}_{i=1}^{32}$, where $\textbf{hyper-param}_i$ is a vector whose dimensionality depends on the number of hyper-parameters in a given model, and $y_i$ corresponds to an evaluation metric, e.g., mean squared error ($\textbf{hyper-param}_i$). We then fit a GP surrogate model and consider each of the three acquisitions from Section~\ref{Sec:AcqAssumptions}. As its difficult to graphically depict an acquisition conflict in more than 2 dimensions, we analysed a simplified 2D scenario. 
% We visualise all three acquisition functions per hyperparameter dimension and report partial results in Figure~\ref{Fig:AcqF} with a full set presented in Appendix~\ref{Sec:App:Conflict}. 
From Figure~\ref{Fig:AcqF}, we realise that even in the simplest 2D case, many examples of conflicting acquisitions exist. Thus, its probable that in higher dimension space this behaviour can similarly occur. The full set of results can be found in the Appendix~\ref{Sec:App:Conflict}. 
% To elaborate consider the Wine dataset using an AdaBoost model (i.e., left figure in~\ref{Fig:AcqF}). Here, a PI acquisition function deems a value of 6 for the learning rate as optimal, while EI considers that same value as an unlikely solution. 
% \footnote{It is worth noting that a learning rate in an AdaBoost model weighs ensemble estimators' contribution rather than directly dictating the descent direction, thus explaining large domain values.} 
%Of course, this behaviour is not unique to Ada-Boost models and can be seen in others (e.g., UCB conflict in multi-layer perceptrons on the Boston housing -- second from the left in the figure). 
%\paragraph{Conflicting Acquisition Test:} We collect 32 samples from a task and fit a GP surrogate model to these samples, then take each dimension and visualise three of the most popular acquisition functions EI, PI and UCB. We see many cases where acquisition functions conflict. Such as those below, 
%Per-model, we chose to demonstrate acquisition conflict in terms of a subset of hyper-parameters, e.g., learning rate for Ada-Boost, tolerance for an multi-layer perceptron and a support-vector machine
% left bottom right top
%At this stage, one might wonder if such violations occur when tuning hyper-parameters in machine learning tasks and whether they matter at all. To answer affirm or deny this hypothesis, we conducted heteroscedasticity and non-stationarity tests on all parameter tuning tasks from the \texttt{Bayesmark} package. Tasks varied across many data-sets (e.g., Boston housing~\citep{Boston}, Iris data~\citep{Iris}) and multiple machine learning models including but not limited to decision trees, support-vector machines, and multi-layer perceptrons. fTuneable hyper-parameters comprised of various configurations of these models like the maximum depth and minimum sample splits of a decision tree, regularisation constants of a support-vector machine among others\footnote{Please note that a full list of these hyper-parameters and data we used can be found in Appendix~\ref{App:ExpDetails}.}. 

\section{Optimising Bayesian Optimisation}\label{Sec:Improve}
Now, we elaborate on more general design choices that prove empirically effective. Some of the forthcoming remedies have been proposed elsewhere in settings beyond BO, while acquisition function robustness is unique to this work. 

\subsection{Tackling Heteroscedasticity and Non-Stationarity}\label{Sec:HeteroSol}
To enable flexible modelling solutions capable of handling heteroscedasticity and non-stationarity, we apply ideas from the warped GP literature ~\citep{snelson2004warped} where output transformations allow for more complex noise processes. We found that the \texttt{Box-Cox}~\citep{box1964analysis} and \texttt{Yeo-Jonhson}~\citep{yeo2000new} output transformations and a \texttt{Kumaraswamy}~\citep{kumaraswamy1980generalized} input warping offered a balance of simplicity in implementation and empirical performance. In fact, in our ablation study (Section~\ref{Sec:Exp}), we demonstrate that the addition of these two modelling components resulted in large performance gains.   

\textbf{Output Transformation for Heteroscedasticity:} We consider the \texttt{Box-Cox} transformation typically used to map non-Gaussian data closer to ``Gaussianity''. The class of transforms depend on a tuneable parameter $\zeta$ and apply the following map to each of the labels: $\text{T}_{\zeta}(y_l) = \sfrac {{y}_{l}^{\zeta }-1}{\zeta }$ for $\zeta \neq 0$ and $\text{T}_{\zeta}(y_l) = \log y_l$ if $\zeta = 0$, where in our case $y_l$ denotes a validation accuracy of the $l^{th}$ hyper-parameter configuration. Of course, $\zeta$ has to be fit based on the observed data such that the distribution of the transformed labels closely resembles a Gaussian. This is achieved by minimising the negative of the \texttt{Box-Cox} likelihood function:
\begin{align*}
\log\left[\sum_{l=1}^n \frac{(\text{T}_{\zeta}(y_l)  - \overline{\text{T}}_{\zeta}(\bm{y}))^2}{n}\right]^{\frac{n}{2}} + \sum_{l=1}^n \log\left[\text{T}_{\zeta}(y_l)\right]^{(1- \zeta)},
\end{align*}
where $n$ is the number of datapoints and $\overline{\text{T}_{\zeta}(\bm{y})}$ is the sample mean of the transformed labels. Of course, \texttt{Box-Cox} transforms only considers strictly positive (or strictly negative) labels $y_l$. To handle a more general setting, we also make use of the \texttt{Yeo-Johnson} transform~\citep{yeo2000new}. Due to space constraints we defer the details to Appendix~\ref{Sec:YeoJohn}. 

% An important property we also considered when proposing such transformations is ease of implementation. For both transforms mentioned above, efficient implementations are readily available in various libraries such as \texttt{Scikit-learn}~\citep{scikit-learn} within the \texttt{PowerTransform} package where the Brent optimiser~\citep{brent2013algorithms} is used for determining $\zeta^{\star}$.   

\textbf{Input Transformations for Non-Stationarity:} Having dealt with heteroscedasticity, now we shift our attention to tackle data non-stationarity. As a general solution concept, we consider input warping see~\citep{snoek2012practical}. In our implementation, we relied on a \texttt{Kumaraswamy} input warping, which executes the following for each of the input dimensions: 
\begin{equation*}
    [\texttt{Kumaraswamy}_{\bm{\gamma}} (\bm{x}_{l})]_{k} = 1 - \left(1 - [\bm{x}_{l}]_{k}^{a_k}\right)^{b_{k}} \ \forall k \in [1:d],
\end{equation*}
with $d$ being the dimensionality of the decision variable (e.g., number of free hyper-parameters), $a_{k}$ and $b_{k}$ are tuneable warping parameters for each of the dimensions, and $\bm{\gamma}$ is a vector concatenating all free parameters, i.e., $\bm{\gamma}= [a_{1:d}, b_{1:d}]^{\mathsf{T}}$. Of course, $\bm{\gamma}$ is fit based on observed data. Similar to~\citep{balandat2020botorch}, we consider $\bm{\gamma}$ as part parameters of the marginal likelihood that we optimise while fitting our GP. 

\underline{\textbf{All Modelling Improvements Together:}} Combining the above considerations of heteroscedasticity and non-stationarity leads us to an improved GP model with more flexible capabilities. The implementation of such a model is relatively simple and involves maximising a new marginal that can be written as:
\begin{align*}
    \max_{\bm{\theta}, \bm{\gamma}} &- \frac{1}{2} \text{T}_{\zeta^{\star}}(\bm{y})^{\mathsf{T}}(\bm{K}^{\bm{\gamma}}_{\bm{\theta}} + \sigma_{\text{noise}}\bm{I})^{-1}\text{T}_{\zeta^{\star}}(\bm{y}) - \frac{1}{2}|\bm{K}^{\bm{\gamma}}_{\bm{\theta}} + \sigma_{\text{noise}}^{2} \bm{I}| - \text{const,}
\end{align*}
where $\bm{\theta}$ are GP hyper-parameters, $\bm{\gamma}$ corresponds to non-stationary transforms, and $\zeta^{\star}$ denotes the solution to a $\texttt{Box-Cox}$ likelihood objective. It is worth noting that we used $\texttt{Box-Cox}$ as a running example but as mentioned previously we interchange $\texttt{Box-Cox}$ with $\texttt{Yeo-Johnson}$ transforms based on the properties of the label $y_l$. Moreover, we used $\bm{K}^{\bm{\gamma}}_{\bm{\theta}} \in \mathbb{R}^{n \times n}$ to represent a matrix such that each entry depends on both $\bm{\theta}$ and $\bm{\gamma}$, where $k_{\bm{\theta}}^{\gamma} (\bm{x}, \bm{x}^{\prime}) = k_{\bm{\theta}}(\texttt{Kumaraswamy}_{\bm{\gamma}} (\bm{x}), \texttt{Kumaraswamy}_{\bm{\gamma}} (\bm{x}^{\prime}))$.  

\subsection{Tackling Acquisition Conflict \& Robustness}
Having proposed modifications to the modelling process of BO, we now concentrate on the acquisition maximisation step. In particular, we handle two problems, one related to the assumption of a perfect GP surrogate, with the second centred around conflicting acquisitions. 
\subsubsection{A Robust Acquisition Objective}\label{Sec:Robust}
As mentioned in Section~\ref{Sec:AcqAssumptions}, the acquisition maximisation step assumes that adequate surrogates are readily available. Especially during early rounds of training, such a property is hard to validate as data is scarce leading to (sometimes) severe model misspecification that hurts performance. One way to tackle such a problem is to assume a robust formulation~\citep{kirschner2020distributionally, klein2017robo} that attempts to find the best performing query location under the worst-case GP model, i.e., solving $\max_{\bm{x}} \min_{\bm{\theta}} \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D})$. Granted such a formulation allows for a solution $\bm{x}^{\star}$ that is robust to worst-case misspecification in $\bm{\theta}$, having a $\max \min$ acquisition is troubling for several reasons. From a conceptual perspective $\max \min$ formulations are known to lead to very conservative solutions if not correctly constrained or regularised since the optimiser possesses the power to impair the GP fit while updating  $\bm{\theta}$\footnote{Of course, one can argue augmenting the objective with a constraint such that $\bm{\theta}$ updates remain close to $\bm{\theta}^{\star}$ of the marginal. The value by which such proximity needs to be enforced remains unclear in robust literature to date~\citep{WRL,kirschner2020distributionally}.}. From an implementation perspective, one faces two further issues. First, no global convergence guarantees are known for the non-convex non-concave case that we face~\citep{MJ}, and second, ensuring gradients can propagate through the computation graph restrict surrogates and acquisition functions to be within the same programming framework. 

To avoid worst-case solutions and enable independence between acquisition functions and surrogate models, we borrow ideas from domain randomisation~\citep{DR} and consider an expected formulation instead: $
   \max_{\bm{x}} \alpha_{\text{rob.}}(\cdot) \equiv \max_{\bm{x}} \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]$. 
Importantly, this problem seeks to find new query locations that perform well on average over a distribution of surrogate models rather than assuming a perfect surrogate. 
%\begin{figure*}[!tbp]
 % \centering
  %\begin{minipage}[b]{0.4\textwidth}
   % \includegraphics[width=.8\columnwidth]{resources/summary_plot_combined.pdf}
%    \caption{Flower one.}
 % \end{minipage}
 % \begin{minipage}[b]{0.4\textwidth}
  %  \includegraphics[width=.8\columnwidth]{resources/summary_plot_combined.pdf}
   % \caption{Flower two.}
  %\end{minipage}
%\end{figure*}
\begin{figure*}%
\centering
% \vspace{-1.4em}
\subfloat[Empirical Performance Gain]{%
\includegraphics[width=.45\textwidth]{resources/summary_plot_combined.pdf}}%
% \qquad
\subfloat[Ablation Study]{%
\includegraphics[width=.55\textwidth]{resources/ablation_study.png}}
\caption{Analysis of the results on 108 tuning tasks. (a-Left) Normalised score comparison demonstrating that G-BO (i.e., BO with improvements from Section~\ref{Sec:Improve}) outperforms others. (a-Right) Empirical gain demonstrating that G-BO can arrive at 8\% improvement compared to random. (b-Left) Ablation study reflecting the importance of each component by taking one component out. (b-Right) Ablation study reflecting the importance of each component by adding one component i. We see comparative performance to \texttt{TuRBO} with all significant components removed from \texttt{G-BO}, which we named \texttt{BO Base}. This further confirms the performance of \texttt{G-BO} is due to the revised assumptions.}
% \vspace{-2.0em}
\label{Fig:ResOne}
\end{figure*}
%\begin{figure*}
 % \begin{subfigure}[b]{0.4\textwidth}
  %  \includegraphics[width=\columnwidth]{resources/summary_plot_combined.pdf}
  %  \caption{Picture 1}
  %  \label{fig:1}
  %\end{subfigure}
  %
  %\begin{subfigure}[b]{0.4\textwidth}
   % \includegraphics[width=\columnwidth]{resources/summary_plot_combined.pdf}
%    \caption{Picture 2}
 %   \label{fig:2}
 % \end{subfigure}
%\end{figure*}

Though appealing, our formulation still assumes access to the GP's hyper-parameters, complicating implementation and restricting models and optimisers to the same programming paradigm. We wish to enable robustness by only having access to the GP's mean and variance predictions for simplicity. Fortunately, we are able to show that upon a simple acquisition perturbation one can approximate the above $\alpha_{\text{rob}}(\cdot)$. Namely, we prove (see Appendix~\ref{App:Prove}) that if $\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) = \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D}) + \eta \sigma_{n}$ with $\eta \sim \mathcal{N}(0, 1)$, then upon further technical details \footnote{We would like to mention that though a gradient-based algorithm remains intact upon the addition of $\eta \sigma_n$, in our formulation we use an evolutionary method which utilises acquisition function values. Consequently, the path followed by the optimiser will be altered based on $\eta$ samples leading to more robust probes.} we have (with high probability): 
\begin{equation*}
    \left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right| \leq \rho, 
\end{equation*}
for any \emph{arbitrary} $\rho \in (0,1)$. 

The bound above enables uncomplicated yet effective, robust implementations. For instance, if we would like to ``robustify'' a UCB acquisition, we add $\eta \sigma_n$ to the posterior's mean and follow standard UCB onwards. 

\subsubsection{Multi-Objective Acquisitions}

As a final component of our general framework, we propose the usage of multi-objective acquisitions and seek a Pareto-front solution concept. This formulation enables a form of ``hedging'' between different acquisitions such that any other acquisition does not dominate the solution, thus representing the best solution trade-off~\citep{lyu2018batch}. Formally, we solve: 
\begin{equation}
\label{Eq:MOO}
    \max_{\bm{x}} \left(\bar{\alpha}^{\bm{\theta}}_{\text{EI}}(\bm{x}|\mathcal{D}), \bar{\alpha}^{\bm{\theta}}_{\text{PI}}(\bm{x}|\mathcal{D}), \bar{\alpha}^{\bm{\theta}}_{\text{UCB}}(\bm{x}|\mathcal{D}) \right),
\end{equation}
where $\bar{\alpha}^{\bm{\theta}}_{\text{type}}(\bm{x}|\mathcal{D})$ is a robust acquisition as introduced in the previous section and $\text{type} \in \{ \text{EI}, \text{PI}, \text{UCB}\}$. We also note that our formulation is meant to reflect the fact of using a robust objective value of $\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) = \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D}) + \eta_{k} \sigma_n$ with $\eta_{k}$ being a sample from $\mathcal{N}(0,1)$ at each iteration of the evolutionary solver. 

Although solving the problem in Equation~\ref{Eq:MOO} is a formidable challenge, we note the existence of many mature multi-objective optimisation algorithms. These range from first-order~\citep{2014_Kingma} to zero-order~\citep{loshchilov2016cma, 2020_Gabillon} and evolutionary methods~\citep{2016_Hansen, deb2002fast}. Due to the discrete nature of hyper-parameters in machine learning tasks, we advocate using evolutionary solvers that naturally handle categorical and integer-valued variables. In our experiments, we employ the non-dominated sorting genetic algorithm II (\texttt{NSGA-II}) that allows for mixed variable crossover and mutation to optimise real and integer input types~\citep{deb2002fast}. Importantly, an available stable implementation of \texttt{NSGA-II} along with other solvers can be found in the latest release of \texttt{Pymoo}~\citep{pymoo}. Alternatively, one could use the GP Hedge acquisition which select between acquisitions and is used in \texttt{Dragonfly}~\citep{JMLR:v21:18-223},  \citep{hoffman2011portfolio} and \texttt{SkOpt}. In experiments however, we found this to work poorly against individual acquisitions. 

%There exist many mature multi-objective optimization algorithms, like the non-dominated sorting based genetic
%algorithm (NSGA-II) (Deb et al., 2002), and the multiobjective evolutionary algorithm based on decomposition (MOEA/D) (Zhang & Li, 2007). In this paper, the
%multi-objective optimization based on differential evolution
%(DEMO) (Robic & Filipi ˇ cˇ, 2005) is used to solve multiobjective optimization problems, but other multi-objective
%optimization algorithms can also be applied.

%We begin with the design decisions of wanting have multi-framework compatibility so we split the acquisition function and surrogate model into independent components where a differentiable computation graph is not required, or a specified framework if one chooses to opt for a differentiable computation graph. This lead us onto developing the following technical decisions;
%
% Similarly, typical design assumptions for a BO library are as follows;
%     \begin{enumerate}\label{list:assumptions}
%         \item Single framework compatibility $\rightarrow$ Multi framework compatibility.
%         \item Executes jointly inner and outer loop$\rightarrow$ Outer loop agnostic --- useful when wanting to perform warm starting/ customise the outer loop. %  \begin{enumerate}\label{list:assumptions}
%         \item Assume the black-box is homoscedastic $\rightarrow$ Assume the black-box is hetroschedastic.
%         \item Assume the black-box is stationary $\rightarrow$ Assume the black-box is non-stationary.
%         \item Assume the surrogate model is correctly specified $\rightarrow$ Assume the surrogate model is miss-specified.
%         \item Assume a single optimal acquisition function  $\rightarrow$ Assume no single optimal acquisition function. 
%     \end{enumerate}
% %
%         \item Continuous data types $\rightarrow$ All data types.
%         \item Differentiable acquisition function $\rightarrow$ Both Differentiable \& Non-differentiable acquisition function. 
%     \end{enumerate}
% We will first detail specific modelling assumptions made in the library, then give a general overview. 
% \textcolor{red}{Haitham: After fixing from above this section can directly start with dealing with the assumptions. Let's not call each paragraph assume bla. Have it say for example non-stationarity for something, input warping for something and so. Further don't be too specific. U guys told me that Box-Cox is special case of something more general, let's use these general notations and say we have a class that can be defined as Box-Cox and here's an example. In the no single Optimal acqu we need to discuss why it's hard to use gradients and what choices we made on evol methods and how they work. 
% Also at the beginning of this section, we need a general discussion of design choices of the library, like we designed it scalable, modular agnostic to model and so on-- of course give credence to these, why is it scalable why modular how can it support different codes and so forth.}
%
%We will now identify methods that follow our assumptions made (from~\ref{sec:assumptionstd}), then give a general library overview.  
%
%As we assume heteroscedasticity, we apply the power transformation ($\Gamma_{\zeta}(\cdot)$) to reduce heteroscedasticity. Precisely, we adopt the Box-Cox transformation~\citep{box1964analysis}:  
%
%\begin{align*} 
%\Gamma_{\zeta}(\bm{y}_i)={\begin{cases}{\dfrac {\bm{y}_{i}^{\zeta }-1}{\zeta }}&{\text{if }}\zeta \neq 0,\\\log( \bm{y}_{i})&{\text{if }}\zeta =0,
%\end{cases}}
%\end{align*}
%if objectives are strictly positive (or strictly negative), otherwise we follow the Yeo-Johnson's \citep{yeo2000new} transformation. With
%\begin{align*} 
%\Gamma_{\zeta}(\bm{y}_i)={\begin{cases}(\frac{(\bm{y}_{i}+1)^{\zeta }-1)}{\zeta} &{\text{if }}\zeta \neq 0,\bm{y}_{i}\geq 0\\\log(\bm{y}_{i}+1)&{\text{if }}\zeta =0,\bm{y}_{i}\geq 0\\ \frac{-\Big[(-\bm{y}_{i}+1)^{(2-\zeta )}-1\Big]}{(2-\zeta )}&{\text{if }}\zeta \neq 2,\bm{y}_{i}<0\\-\log(-\bm{y}_{i}+1)&{\text{if }}\zeta =2,\bm{y}_{i}<0
%\end{cases}}
%\end{align*}
%
%For each transformation, the hyper-parameters for stabilising variance and minimising skewness are estimated through maximum likelihood. Of course, this is executed \textbf{before} minimising the negative log marginal likelihood of the GP. The Box-Cox log-likelihood function below is optimised using the \citep{brent2013algorithms} scalar optimiser;
%
%\begin{equation*}
%\max_{\zeta}  - \frac{n}{2} \log\left[\sum_{j=1}^n \frac{(\Gamma_{\zeta}(\bm{y}_j)  - \overline{\Gamma_{\zeta}(\bm{y})})^2}{n}\right] \\ + (\zeta - 1) \sum_{i=1}^n \log\left[\Gamma_{\zeta}(\bm{y}_i)\right],
%\end{equation*}
%
%llf = (\zeta - 1) \sum_i(\log(x_i)) -
%              N/2 \log(\sum_i (y_i - \overline{y})^2 / N),
%Similarly for Yeo-Johnson's transformation we maximise the following log-likelihood using the Brent optimiser.
% \textcolor{red}{It is ugly for this Gamma to be on one line and the equation on the next. Similarly for equations 2 and 3 and 1}; 
%\begin{align*}
%\max_{\zeta} &-\frac{n}{2} \log \left[\frac{\sum_{j=1}^n (\Gamma_{\zeta}(\bm{y}_j) - \overline{\Gamma_{\zeta}(\bm{y})})^2}{n - 1}\right] \\ 
%& \hspace{5em}+ (\zeta - 1) \sum_{i=1}^n \left[\text{sign}(\bm{y}_i) \log(|\bm{y}_i|+1)\right],
%\end{align*}
%           loglike = -n_samples / 2 * np.log(x_trans.var())
%            loglike += (lmbda - 1) * (np.sign(x) * np.log1p(np.abs(x))).sum()
%where $\overline{\bm{y}}$ is the output empirical mean and $\overline{\Gamma_{\zeta}(\bm{y})}$ is the transformed output's empirical mean. 
       %     
%We also assume non-stationarity. For input parameters, it was noticed that input warping~\citep{snoek2014input} could better handle non-stationary co-variance functions. We apply warping on normalised input between $[0,1]$, with parameters per input dimension $k=1,\ldots,d$. However, unlike in \citep{snoek2014input} where the Beta cumulative distribution function (CDF) is used, we use the CDF of the Generalised Beta distribution of the first kind $GB1(a,1,1,b)$ as it is more general and encompasses many distributions in the limit:
%{
%\begin{equation}
%\left[\Psi_{\bm{\Theta}}(\bm{x}_j)\right]_k = 1 - \Big(1 - ([\bm{x}_j]_{k})^{a_k}\Big)^{b_k},
%\end{equation}}
%with the transformation executed component-wise and $\bm{\Theta} = \{\bm{a},\bm{b}\}$ denoting the additional parameters introduced.  
% We use exact gradient calculations rather than auto-differentiation, which significantly improved surrogate model training speed, allowing us to perform multiple random restarts in the same time as a single optimisation in an auto differentiation framework, allowing for improved overall optimisation.
%
%We assume a miss-specified surrogate model. To deal with this with typical robustness, we would assume the below formulation the acquisition function's parameters $\boldsymbol{\theta}$  under a perturbation $\boldsymbol{\zeta}\sim\mathcal{N}(\boldsymbol{0}, \sigma^2_{\zeta}\boldsymbol{I})$;
%\begin{align}\label{expec_function}
%    \max_{\boldsymbol{x}} \min_{\boldsymbol{\zeta}} \left[ \alpha_{\boldsymbol{\theta}+\boldsymbol{\zeta}}(\boldsymbol{x}) \right]
%\end{align}
%We also define a acquisition function with a stochastic additive term;
%$$\alpha^{(\text{HEBO})}_{\boldsymbol{\theta}}(\boldsymbol{x}) = \alpha_{\boldsymbol{\theta}}(\boldsymbol{x}) + \eta\sigma_{\text{n}},$$ where $\eta\sim\mathcal{N}(0, \sigma^2_{\eta})$
%Where the acquisition function is UCB as specified below
%\begin{align}\label{UCB_acquisition}
%    &\alpha_{\boldsymbol{\theta}}(\boldsymbol{x}) = \mu^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x}) + \beta\sigma^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x})
%\end{align}.
%However, this would involve inter between two (possibly) non-differentiable components (the acquisition and surrogate model). Max-min is known to produce conservative results, whereas expectation formulations remove an inner optimisation problem and are less conservative. Thus we re-write as follows; 
%\begin{align}\label{expec_function}
%   \hat{\alpha}_{\boldsymbol{\theta}}(\boldsymbol{x}) = \mathbb{E}_{\boldsymbol{\zeta}}\left[\alpha_{\boldsymbol{\theta}+\boldsymbol{\zeta}}(\boldsymbol{x})\right]
%\end{align}
%Notice, the exact computation of this function is not available due to involved  intractable integral. Consider  the unbiased estimate of \ref{expec_function} provided for a sample of $\boldsymbol{\zeta}_k$, we can show that properly choosing parameters of distributions $\boldsymbol{\zeta}$ and $\eta$ we can with high probability accurately approximate acquisition function in HEBO implementation with samples from \ref{expec_function}: 
%\begin{lemma}
%    Let $\delta_1,\delta_2\in (0,0.2)$,  $\gamma_{\boldsymbol{\theta}}(\boldsymbol{x}) = ||\nabla_{\boldsymbol{\theta}}\mu^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x})||_2 + \beta||\nabla_{\boldsymbol{\theta}}\sigma^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x})||_2$ and assume there is a constant $C_{\gamma} > 0$ such that for any $\boldsymbol{\theta},\boldsymbol{x}\in\mathcal{X}$:
%    \begin{align*}
%    &\gamma_{\boldsymbol{\theta}}(\boldsymbol{x}) = ||\nabla_{\boldsymbol{\theta}}\mu^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x})||_2 + \beta||\nabla_{\boldsymbol{\theta}}\sigma^{(\text{posterior})}_{\boldsymbol{\theta}}(\boldsymbol{x})||_2 \\\nonumber
    %&\le \frac{N^2}{\sigma^2_{\text{n}}}M_2 + \frac{N^4\sqrt{d}}{\sigma^4_{\text{n}}}M_1M_2 \\ 
%    & + \frac{\beta M_2}{2\sqrt{M_0}}\left[1 + \frac{N^3\sqrt{Nd}}{\sigma^4_{\text{n}}}M^2_1 + \frac{2N\sqrt{N}}{\sigma^2_{\text{n}}}M_1\right]
%    \end{align*}
%    Let fix some arbitrary $\rho\in(0,1)$ and consider the following setup for parameters of distributions for  $\eta$ and $\boldsymbol{\zeta}$:
%    \begin{align*}
%        \sigma_{\zeta} = \frac{\Phi^{-1}\left(1 - \frac{\delta_2}{2}\right)\sigma_{\text{n}}\sigma_{\eta}}{\left[4\sqrt{d} + 2\sqrt{\log\frac{1}{\delta_1}}\right]C_{\gamma}}, \ \ \ \sigma_{\eta} = \frac{\rho}{2\Phi^{-1}\left(1 - \frac{\delta_2}{2}\right)\sigma_{\text{n}}}
 %   \end{align*}
 %   Then, with probability at least $1 - \delta_1 - \delta_2$:
 %   \begin{align*}
 %   |\alpha^{(\text{HEBO})}_{\boldsymbol{\theta}}(\boldsymbol{x}) - \Tilde{\hat{\alpha}}_{\boldsymbol{\theta}}(\boldsymbol{x})| \le \rho.
 %   \end{align*}
%\end{lemma}
%
%Thus, if we assume that our surrogate model is miss-specified at each iteration $k$ of acquisition function maximisation $k$ we can utilises the sample of function $\alpha^{(\text{HEBO})}_{\boldsymbol{\theta}}(\boldsymbol{x})$ to approximate a perturbation to our GP surrogate model parameters, without interfering directly with them directly for improved modularity between the acquisition function and surrogate model. 
%
%Lastly, we assume no single optimal acquisition, we found that in certain circumstances, different acquisitions led to conflicting results. To circumvent such a problem, we adopted a multi-objective acquisition as that proposed in~\citep{lyu2018batch}. The multi-objective acquisition ensemble algorithm (MACE) searches for a Pareto front across \emph{multiple} acquisitions functions, i.e., the solution that empirically scores higher than any individually tested acquisition. This also enables parallel optimisation as the multi-objective optimisation returns multiple Pareto-optimal recommendations. 
 %\begin{equation}
 %   \label{eq:maceacq}
 %   \min_{\bm{x}\in\mathcal{X}} \ \ \ \Big(-\alpha_{\text{q-EI}}(\bm{x}|\mathcal{D}),  -\alpha_{\text{q-PI}}(\bm{x}|\mathcal{D}), \alpha_{\text{q-UCB}}(\bm{x}|\mathcal{D}) \Big)
%\end{equation}
%Although the experiments we conduct do not require a constraint, we use a constrained multi-objective optimisation algorithm to solve Equation~\ref{eq:maceacq}: The non-dominated sorting genetic algorithm II (NSGA-II), as it is high-performing on unconstrained multi-objective problem. In particular, we use a mixed variable crossover and mixed variable mutation operation to more efficiently optimise real and integer inputs. 
%
%\subsection{Overview}
%
%Our Black-box optimisation library on a high level has optimisers with two functions, observe and suggest. The core components that create a suggestion can be split into the following three sections; Acquisition function, acquisition maximisation and surrogate model.  
%\begin{figure}[h!]
%\begin{python}[
%caption={PyTorch Multi-Objective Acquisition},
%label=codex:moo,
%lineskip=-2ex,
%]
%class MACE(Acquisition):
%    def __init__(self, surr_model, best_y, **conf):
 %       super().__init__(surr_model, **conf)
  %      # Parameter UCB
   %     self.beta = conf.get('beta', 2.0) 
%        # Parameter PI & EI
%        self.eps   = conf.get('eps', 1e-4)
%        # UCB Additional Input
%        self.tau   = best_y

    %def num_obj(self):
    %    """Specify # acquisition functions to optimise """
     %   return 3

    %def num_constr(self):
    %    """Specify # constraints on acquisition functions"""
     %   return 0
        
    %def eval(self, x : torch.FloatTensor) -> torch.FloatTensor:
     %   """
     %   Shape of output tensor: (x.shape[0], self.num_obj() + self.num_constr())
      %  minimize (-1 * EI,  -1 * PI, UCB)
      %  """
      %  # Create Empty Tensor For All Acquisition Values & Constraint Values
      %  out = torch.zeros(x.shape[0], self.num_obj())
       % # Calculate Expected Improvement
    %    out[:, 0]  = -EI(x, self.surr_model, self.eps) 
     %    # Calculate Probability Improvement
      %  out[:, 1]  = -PI(x, self.surr_model, self.eps)
      %   # Calculate Lower Confidence Bound
      %  out[:, 2]  = UCB(x, self.surr_model, self.tau, self.beta)
      %  return out.numpy()
%\end{python}
%\vspace{-5pt}
%\end{figure}
%Code Example~\ref{codex:moo} shows the ease to implement various constraint/ unconstrained single/ multi-objective acquisition functions. We used PyTorch. However, one could have used Tensorflow/ SciPy or a mix between frameworks to calculate the various acquisition functions easily, and constraints as this operation need not abide within the same framework as we do not care for a differentiable computation graph due to our preference for evolutionary optimisation methods.
%\begin{figure}[h!]
%\begin{python}[
%caption={GPy: Surrogate},
%label=codex:surrogate,
%lineskip=-2ex,
%]
%class GPyGP(BaseModel):
%    def __init__(self, num_inp, num_out, **conf): 
%        super().__init__(num_inp, num_out, **conf)
%        # Training Parameter
%        self.num_epochs = self.conf.get('num_epochs', 200)
%        # DesignSpace
%        self.space      = self.conf.get('space') 
%        # Input Transformer
 %       self.xscaler    = TorchMinMaxScaler((-1, 1))
 %       # Output Transformer
 %       self.yscaler    = TorchStandardScaler()
        
%   def trans(self, X : Tensor, y : Tensor = None):
  %      # Input Transform
 %       X = self.xscaler.transform(X)
  %      if y is not None:
  %          # Output Transform
   %         y = self.yscaler.transform(y)
  %          return X.numpy(), y.numpy()
        %return X.numpy()

    %def fit(self, X : FloatTensor, y : LongTensor): 
    %    # Fit Input Transform
    %    self.xscaler.fit(X)
    %    # Fit Output Transform
    %    self.yscaler.fit(y)
    %    # Transform
    %    X, y = self.trans(X, y)
        
%    # Define GP In Any Framework
%        self.gp = GPy.models.GPRegression(X, y)
    %    self.gp.optimize_restarts(max_iters = self.num_epochs, messages = self.verbose, num_restarts = 10)
        
%        return self
        
 %   def predict(self, X : FloatTensor) -> (FloatTensor, FloatTensor):
 %       # Transform Input
 %       X    = self.trans(X)
 %       # Posterior
 %      py, ps2 = self.gp.predict(X)
  %      # Inverse-transform & Convert To Acquisition Framework (Torch)
        %mu      = self.yscaler.inverse_transform(FloatTensor(py))
        %var     = self.yscaler.std**2 * FloatTensor(ps2)
        %return mu, var
%\end{python}
%\vspace{-5pt}
%\end{figure}
%Code Example~\ref{codex:surrogate} of a simple Gaussian Process surrogate model in a different framework (GPy) to the acquisition function (PyTorch Example~\ref{codex:moo}). Current surrogate models support Exact GP, Variational GP, Sparse GP, Deep GP, Warped GP, Bayesian Neural Networks, Ensemble Gradient Boosting Regressor, Ensemble Random Forest Regressor, Ensemble Linear Regression, Ensemble Voting Regressor. 
%  self.api_config = api_config
%         self.space = self.parse_space(api_config)
%         self.X = pd.DataFrame(columns = self.space.para_names)
%         self.y = np.zeros((0, 1))
%         self.rand_guess = 4
%         self.model_name = model_name
%         self.es = es
%\begin{figure}[h!]
%\begin{python}[
%caption={HEBO: Black-Box Optimiser},
%label=codex:hebo,
%lineskip=-2ex,
%]
%class HEBO(AbstractOptimizer):
    %def __init__(self, api_config, model_name = 'gp', es='nsga2'):
    %    AbstractOptimizer.__init__(self, api_config)
    %    ...
    %def suggest(self, n_suggestions=1):
    %    """Suggest n_suggestions new design points.
     %   """
    %    x_guess = []
    %    # Transform Data To Same Framework As Surrogate      
    %    y  = torch.FloatTensor(self.y)
    %    # Get Model From Any Framework     
        %model  = get_model(self.model_name, %self.space.num_input, 1, **self.model_config)
        %# Fit Model 
        %model.fit(X, y)
        
    %    # Get pyBest for UCB
    %    best_x  = self.X.iloc[[np.argmin(self.y.squeeze())]]
     %   pyBest, _ = model.predict(*self.space.transform(best_x))

        %# Get Acquisition Function From Any Framework
        %acq = MACE(model, pyBest) # 
        
        %# Get Evolutionary Method From Any Framework
        %opt = EvolutionOpt(self.space, acq, pop = 100, iters = 100, es=self.es)
        
        %# Optimise 
        %rec = opt.optimize(initial_suggest = best_x).drop_duplicates()
        
     %   # Select Randomly From Multi-Objective Pareto Front
    %    select_id = np.random.choice(rec.shape[0], n_suggestions, replace = False).tolist()
      %  for idx in select_id:
      %      x_guess.append(rec.iloc[idx].to_dict())
      %  return x_guess

    %def observe(self, X, y):
    %    """Store an observation back.
      %  """
     %   # Store New X
      %  self.X = self.X.append(XX, ignore_index = True)
      %  # Store New y
      %  self.y = np.vstack([self.y, yy])
%\end{python}
%\vspace{-5pt}
%\end{figure}
%Code Example~\ref{codex:hebo} By default, we include Power transformation, filtering when data has numerical issues caused by outliers, and numerous numerical checks to control for extremely large or small values being stored. Note, this format for a Black-Box optimiser efficiently facilities warm-starting. We can easily exchange between the following constrained single and multi-objective acquisition optimisers; Differential Evolution, Genetic Algorithm, BRKGA, Nelder Mead, Pattern Search, CMAES, NSGA-II, RNSGA-II, NSGA-III, UNSGA-III, RNSGA-III, MOEA/D, C-TAEA.
% \paragraph{Robustness Through Rigorous BO in the wild testing}

%
%
% Not relevant
% \subsection{Log Approximation}\label{app:mace}
% In HEBO, we set $q = 1$ in Equation~\ref{eq:maceacq} and perform a logarithm transformation to expected improvement acquisition for faster optimisation. Of course, the introduction of the logarithm can yield numerical instabilities that we control via the following approximation to $\log \alpha_{\text{q-EI}}(\bm{x}|\mathcal{D})$:
%
% {
% \begin{multline}
%     \label{eq:LogEIApprox}
%     \displaystyle \lim_{\bm{z} \to -\infty} \log \alpha_{\text{q-EI}}(\bm{x}|\mathcal{D}) = \log \bm{\Sigma}(\bm{x}; \bm{\theta}) - \frac{1}{2} \bm{z}^2 \\ - \log(\bm{z}^2 - 1) - \frac{1}{2} \log(2 \pi),
% \end{multline}
% }
% where $\bm{z} = \frac{\tau -\bm{\mu}(\bm{x}; \bm{\theta})}{\bm{\Sigma}(\bm{x}; \bm{\theta})}$ With $\tau$ is the best function value observed so far. In our implementation, we use the above approximation when $\bm{z} < -6$ and the exact $\log \alpha_{\text{q-EI}}(\bm{x}|\mathcal{D})$ otherwise. It can be seen that our approximation is accurate when $\bm{z}$ is small, but returns $+\infty$ when $z^2 = 1$.  Note, a similar approach can be applied for approximating probability improvement. 
%
% \subsection{Surrogate Model Design}
% No need to describe kernel
% \textbf{Gaussian Process \& Kernels:} When selecting a surrogate model needed for line 3 of Algorithm~\ref{Algo:BO}, we deemed sample efficiency important and, hence, settled on adopting a Gaussian process with an additive kernel given by: $$\bm{K}_{\bm{\theta}_k}(\bm{x}, \bm{x}^{\prime}) =  k_{\bm{\theta}_1}^{(\textbf{Linear})}(\bm{x}, \bm{x}^{\prime}) + k_{\bm{\theta}_2}^{(\textbf{Matérn}32)}(\bm{x}, \bm{x}^{\prime}),$$  
% % \vspace{-5pt}    
% With $\bm{\theta}_{1}$ and $\bm{\theta}_{2}$ are kernel hyper-parameters. Note automatic relevance detection is enabled only for the $\text{Matérn}32$ kernel. We calculate the gradients for our kernel as follows, 
%With $\bm{K}_{\bm{\theta}_k}(\bm{x}_{1:n_i}, \bm{x}_{1:i}) \in \mathbb{R}^{n_{i} \times n_i}$ the covariance matrix with its $(k, l)^{th}$ entry computed as $[\bm{K}_{\bm{\theta}}(\bm{x}_{1:n_i}, \bm{x}_{1:n_i})]_{k, l} = k_{\bm{\theta}_k}^{(\text{HEBO})}(\bm{x}_{k}, \bm{x}_{l})$.
% {
% \begin{multline}
%     \frac{\partial \mathcal{J}}{\partial \bm{z}_{i,q}} = \Big(  \Big[ \frac{\partial \mathcal{J}}{\partial \bm{K}_{\bm{\theta}_k}} ( \frac{\partial k_{\bm{\theta}_2}^{(\text{Matérn}32)}}{\partial \bm{r}} \frac{1}{\bm{r}} + {\frac{1}{\bm{r}}}^T{\frac{\partial k_{\bm{\theta}_2}^{(\text{Matérn}32)}}{\partial \bm{r}}}^T)\Big]_{i,q}\\ \sum_{j=1}^n \frac{(\bm{z}_{i,q} -\bm{z}_{j,q})}{l_q^2} \Big) +  \Big[\sum_{j=1}^n \frac{\partial \mathcal{J}}{\partial \bm{K}_{\bm{\theta}_k}} \bm{z} \Big]_{i,q} 2\sigma^{(\text{Linear})}, 
% \end{multline}
% }
% where
% {
% \begin{equation}
%     \frac{\partial k_{\bm{\theta}_2}^{(\text{Matérn}32)}}{\partial \bm{r}} = -3 \sigma^{(\text{Matérn}32)} \bm{r} \exp(\sqrt{3}\bm{r})
% \end{equation}
% }
% With $\bm{r}_{i,q}=\sqrt{(\sum_{j=1}^D (\bm{z}_{i,j} - \bm{z}_{q,j})^2/l_j^2 )}$, where $\bm{r}$ is the scaled euclidean distance between each pair of rows of $\bm{z}$. The gradients for the length-scales,  variance parameters and $$\frac{\partial \mathcal{J}}{\partial \bm{K}_{\bm{\theta}_k}}$$ are calculated as in~\citep{rasmussen2003gaussian}.
\section{Performance Experimentation}\label{Sec:Exp}
    \begin{figure*}[t!]
    \centering
    % \vspace{-2.0em}
    \includegraphics[width=.8\textwidth]{resources/summary_best_datasets_models2.pdf}
    % \vspace{-8pt}
    \caption{\texttt{G-BO} against all baselines on 16x8 suggestions. Each experiment repeated with 20 random seeds. We averaged each seed over both metrics in all 108 tasks to examine a reduced number of 54 distinct black-box functions. \texttt{G-BO} achieves the highest normalised mean score in optimising $68.5\%$ of the black-box functions. We highlight 8 of the 54 tasks above, and show the remaining in the Appendix.}
    %This distribution of quartiles suggests that worst case we know it should roughly perform near the mean, and best case we could get a result significantly higher than the mean. This, paired with the fact that our mean performance is above satisfactory, give us much confidence in applying this method to a wide-range of highly non-linear real-world black box optimisation tasks.}
    % \vspace{-1.4em}
    \label{fig:best_models_datasets}
    \end{figure*}

In this section, we continue our empirical evaluation and validate gains (if any) that arise from the improvements proposed in~\autoref{Sec:Improve}. The experimental setup is as described in \autoref{Sec:Answers}. To measure performance, we use the normalised task score\footnote{Note, we don't report suggestion time per algorithm as this was under 20 seconds per suggestion batch.} (as detailed in Appendix~\ref{eq:score}) to compare across tasks. We run experiments on either 16 iterations of 8 suggestions (16x8) or 100 iterations of 1 suggestion (100x1). With each experiment repeated for 20 random seeds. 

We also experiment with a wider range of solvers that either rely on BO-strategies or follow zero-order techniques such as differential evolution or particle swarms. These include \texttt{SkOpt}~\citep{scikit-learn}, \texttt{pySOT} a parallel global optimisation package~\citep{eriksson2019pysot}, \texttt{HyperOpt}~\citep{bergstra2013hyperopt} \texttt{OpenTuner} a package allowing for ensemble of methods~\citep{ansel2014opentuner}, \texttt{NeverGrad}~\citep{rapin2018nevergrad} a gradient-free optimisation toolbox (with One Plus One optimiser), \texttt{BOHB}~\citep{falkner2018bohb} and \texttt{Dragonfly}~\citep{JMLR:v21:18-223}. Additionally, we carried our modelling improvements to \texttt{TuRBO}, augmenting the standard GP with remedies from Section~\ref{Sec:Improve} effectively producing a new baseline that we entitle \texttt{TuRBO+}. Finally, we introduce Gauged Bayesian Optimisation \texttt{G-BO}, in which we construct an optimiser with improvements introduced in~\autoref{Sec:Improve}.
%TODO: Add table off all 108 results and count this up and double check. 
Figure~\ref{Fig:ResOne} demonstrates gains from adopting the general \texttt{G-BO} framework. In Figure~~\ref{Fig:ResOne} (a), we compare \texttt{G-BO} against other baselines and report up to $8\%$ performance gain compared to a random search strategy. It is also worth noting that \texttt{TuRBO+} tended to under-perform~\footnote{We believe this due to the trust region not being modelled correctly with input warping.}, achieving ca. $4 \%$ improvement relative to random search. We believe such a result is related to the interplay between our approach's capabilities to address heteroscedasticity and non-stationarity as well as the size of the trust-regions; an interesting avenue that we plan to explore in future work. We also elaborate further results in Figure~\ref{fig:best_models_datasets} across multiple datasets and models. Overall, $\texttt{G-BO}$ achieves highest normalised mean scores in 74 out of 108 datasets. Further results on all tasks and exact implementation used can be found in Appendix~\ref{Sec:App:full-results}. 
% Interestingly, \texttt{NeverGrad}, a model-free solution, also underperformed attaining less than $2\%$ gain to random search hinting at the importance of a model-based solution. 
% \begin{figure}
% \centering
% \begin{minipage}{.3\columnwidth}
%   \centering
%   \includegraphics[width=.8\linewidth]{resources/plt_subplot.png}
%   \caption{Single Batch Acquisition for comparison to \texttt{Dragonfly}. We similarly see \texttt{G-BO} performing the best, with tight variance highlighting its reliability, and \texttt{Dragonfly} performing the worst.} 
%   \label{singlebatch}
% \end{minipage}%
% % \hspace{1pt}
% \begin{minipage}{.3\columnwidth}
%   \centering
%   \includegraphics[width=.8\linewidth]{resources/summary_ablation_addin.pdf}
%   \caption{Ablation study adding one component at a time. We compare performance with Skopt in order to show the relative performance of base \texttt{G-BO} vs one of the most widely used Bayesian optimisation algorithms.}
%   \label{ablation}
% \end{minipage}
% \end{figure}
% \begin{figure}[h!]
%     \centering
%     \includegraphics[width=1.\columnwidth]{resources/plt_subplot.png}
%   \caption{Single Batch Acquisition for comparison to \texttt{Dragonfly}. We similarly see \texttt{G-BO} performing the best, with tight variance highlighting its reliability, in significantly outperforming \texttt{Dragonfly}.} 
%   \label{singlebatch}
% \end{figure}

\textbf{Comparison to asynchronous BO algorithms:} \texttt{Dragonfly} and \texttt{BOHB} are asynchronous algorithms which perform one suggestion per request. In order to impartially evaluate their suggestion function, we run them against the top 3 batch Bayesian optimisation algorithms on 100x1 suggestions. \autoref{singlebatch} shows significant under-performance by \texttt{Dragonfly} and \texttt{BOHB} vs all other BO methods. Lastly, we observe \texttt{G-BO} performing dominant.
\begin{wrapfigure}{l}{0.3\linewidth}
\vspace{-1.6em}
\begin{center}
    \includegraphics[width=1.0\linewidth]{resources/plt_subplot.png}
    \caption{{100x1 on 108 tasks.}}
    \label{singlebatch}
\end{center}
% \begin{center}
%     \includegraphics[width=1.0\linewidth]{resources/summary_ablation_addin.pdf}
%     \caption{{Ablation study adding in one component at a time.}}
%     \label{singlebatch}
% \end{center}
\vspace{-2.5em}
\end{wrapfigure}
\textbf{Ablation Results:} To better understand each addition's contribution of \texttt{G-BO}, we conducted two ablation studies by first removing each component and testing the remaining. Specifically, we removed either heteroscedasticity (\texttt{G-BO} w/o heteroscedasticity), non-stationarity, robustness, and the multi-acquisition components, ran BO with the remaining ingredients, and reported average normalised scores in ~\autoref{Fig:ResOne}. Secondly, we perform another ablation by first starting with \texttt{Base BO} (\texttt{G-BO} w/o all four components), then evaluated \texttt{Base BO} with at most one component included. Results from both ablations are shown in~\autoref{Fig:ResOne}. \autoref{Fig:ResOne} reveals the following significance ordering; heteroscedasticity, multi-acquisition, non-stationarity and robustness. 
% \begin{wrapfigure}{r}{h!}
%     \centering
% \includegraphics[width=1.\columnwidth]{resources/summary_ablation_addin.pdf}
%   \caption{Ablation study adding one component at a time. We compare performance with Skopt in order to show the relative performance of base \texttt{G-BO} vs one of the most widely used Bayesian optimisation algorithms.}
%   \label{ablation}
% \end{wrapfigure} 
%We again run 108 experiments repeated over 20 random seeds and use the normalised score as provided by \texttt{Bayesmark} to assess performance.   
    % \textcolor{red}{Haitham: Before describing the experiments, we need to have a section detailing our contributions in the open source lib with code snippets for example. We want to highlight what is cool about this library. Now what u have is that all these are in background section. We should create a new section called something like \texttt{G-BO}: An open-Source general black box optimiser and then detail it's components and its importance then we get into the experiments section.}
%    In this section, we first outline the experimental setup, then in Section~\ref{exp:bayesmark} we detail the summary results of our method compared with all baselines. We then discuss a thorough ablation study in Section~\ref{exp:ablation} and the apparent significance of various design choices.
    %
%    We choose to evaluate the black-box optimisation algorithms on real-world score functions. Our aims are tuning hyper-parameters of models to improve a performance metric. In general, the problem can be formulated as a problem of optimising a performance metric for various hyper-parameter configurations of ML algorithms as shown below. 
 %   \begin{equation}
 %       \label{Eq:Prob}
  %          \min_{\bm{x}\in\mathcal{X}}f(\bm{x}),
  %      \end{equation}
  %  with $\bm{x}$ denoting design space (optimisation variables) that correspond to mixed (real and integer) hyper-parameter settings and $f(\bm{x})$ the score function we wish to minimise.     
    %
    % For instance, these parameters can correspond to learning rates, layer depths and widths, or dropout rates during a neural network training step. This black-box optimisation problem differs from AutoML~\citep{automlchallenges} in two ways; the typical goal in AutoML is to acquire the best architecture with respect to the test-time evaluation and secondly, AutoML typically assume that you are able to interfere with the black-box (model training) at any point, which in turn allows AutoML algorithms such BOHB~\citep{falkner2018bohb}, to dramatically improve speed of hyper-parameter search. However, in this work we focus on the general black-box optimisation problem only where interruptions to the evaluation of the black-box are not permitted. 
    %
    %Note, the 'score' we optimise in this work is the cross validation loss on the training data, which turns this into a pure optimisation problem, rather than one of generalisation. 
    %
    %
    %
    % \subsection{Assumption Testing}\label{exp:bayesmark}
    % We now examine the performance of components which challenge assumptions on all black-box functions;
    % \begin{mybox}{brown}{Assumption One}
    %   Assume the black-box is homoscedastic.
    %   \label{exp:ass1}
    % \end{mybox}
    %
    % \begin{mybox}{brown}{Assumption One}
    %   Assume the black-box is non-stationary.
    %   \label{exp:ass1}
    % \end{mybox}
    %
    % \begin{mybox}{brown}{Assumption One}
    %   Assume the surrogate model is miss-specified.
    %   \label{exp:ass1}
    % \end{mybox}
    %
    % \begin{mybox}{brown}{Assumption One}
    %   Assume there is no single optimal acquisition function. 
    %   \label{exp:ass1}
    % \end{mybox}
%  \\texttt{G-BO}: An open-Source general black box optimiser
% \subsection{Framework Performance Summary}\label{exp:bayesmark}
%
    %We conducted a comparison of using a method (\texttt{G-BO}) which challenges each of the four postulates outlines in \ref across all 108 \texttt{Bayesmark} datasets and all available baselines provided in the BBO Challenge starter kit. We choose to average each result over both metrics (mse, mae for regression tasks and nll, acc for classification tasks) allowing for a comparison over the 54 unique dataset and model combinations. Figure~\ref{fig:bayesmarksummary} shows that \\texttt{G-BO}  significantly outperforms others with Pysot~\citep{eriksson2019pysot} and Turbo~\citep{eriksson2019scalable} being the second-and third-best, respectively. Interestingly, we can also see a more widely spread upper-quartile of \\texttt{G-BO} vs other baselines. The complete table of all 108 experiments with significant testing can be found in the appendix.
%\subsection{Ablation Study}\label{exp:ablation}
% \begin{wrapfigure}{l}{0.5\linewidth}
% \begin{center}
%     % \vspace{-18pt}
%     \includegraphics[width=1.0\linewidth]{resources/summary_ablation2.pdf}
%  \caption{Ablation Study of \\texttt{G-BO} on all 108 Bayesmark Black-Box functions. We see that when all components are combined, we see a more appealing upper quartile distribution which reaches a much higher maximum scores than other ablations were able to, hinting towards a positively synergistic combination of algorithm components was found.}
%     % \vspace{-18pt}
%     \label{fig:ablation}
% \end{center}
% \end{wrapfigure}
%\begin{center}
    % \vspace{-18pt}
 %   \includegraphics[width=1.0\linewidth]{resources/summary_ablation2.pdf}
 %\caption{Ablation Study of \\texttt{G-BO} on all 108 Bayesmark Black-Box functions. We see that when all components are combined, we see a more appealing upper quartile distribution which reaches a much higher maximum scores than other ablations were able to, hinting towards a positively synergistic combination of algorithm components was found.}
    % \vspace{-18pt}
  %  \label{fig:ablation}
%\end{center}
%To ascertain the significance of each assumption relative to the full combination, we performed a rigorous ablation study. \\texttt{G-BO} was tested with each significant component removed, on all 108 \texttt{Bayesmark} Black-box functions, similarly repeating each task with 20 random seeds and averaging over the two available metrics. We focused on removing the following components; log approximation, the stochastic mean function, power transformation and input warping. When any component was removed, we observed a reduction in the average normalised score. Thus, we concluded all components to be beneficial. 
%In particular, removing input warping and power transformation showed significant differences. In contrast, the removal of the stochastic mean function and log approximation showed insignificant differences. Significance test results from this ablation study are shown in Table~\ref{tab:ablation} in the Appendix. We want to remind the reader again that the hypotheses from this ablation study do not necessarily carry over to the online dataset from the competition, due to the aforementioned change of evaluation domain. 
% \begin{figure}
%     \centering
%     \includegraphics[width=.5\linewidth]{resources/summary_ablation2.pdf}
%      \caption{Ablation Study of \\texttt{G-BO} on all 108 Bayesmark Black-Box functions. We see that when all components are combined, we see a more appealing upper quartile distribution which reaches a much higher maximum scores than other ablations were able to, hinting towards a positively synergistic combination of algorithm components was found.}
%     \label{fig:ablation}
% \end{figure}
\section{Related Work}
%
%\begin{table*}[t!]
%\resizebox{\linewidth}{!}{
%\begin{tabular}{lccccccccc}
% \multirow{2}{*}{{\ul Assumptions}} 
%{} & {\ul \hebo } & {\ul GPyOpt } & {\ul SkOpt } & {\ul PySOT } & {\ul HyperOpt } & {\ul OpenTuner } & {\ul Nevergrad } & {\ul BoTorch } & {\ul Drangonfly} \\ \multicolumn{1}{l}{\ul Technical Assumptions}
% & \multicolumn{1}{l}{(Ours)} & \multicolumn{1}{l}{\citep{gpyopt2016}} & \multicolumn{1}{l}{\citep{markov2017skopt}} & \multicolumn{1}{l}{\citep{eriksson2019pysot}} & \multicolumn{1}{l}{\citep{bergstra2013hyperopt}} & \multicolumn{1}{l}{\citep{ansel2014opentuner}} & \multicolumn{1}{l}{\citep{rapin2018nevergrad}} & \multicolumn{1}{l}{\citep{balandat2020botorch}} & \multicolumn{1}{l}{\citep{JMLR:v21:18-223}} \\
%Homoscedasticity & \Checkmark & \Checkmark & \Cross &  \Checkmark & \Cross & \Cross & \Checkmark & \Checkmark & \Cross \\
%Non-stationarity & \Checkmark &  \Cross & \Cross & \Cross & \Cross & \Cross & \Cross &  \Cross  &\Cross  \\
%Miss-specified Surrogate & \Checkmark & \Cross & \Cross & \Cross & \Cross & \Cross & \Cross  &  \Cross   &\Cross  \\
%Multi-acquisition & \Checkmark  & \Cross & \Cross & \Cross & \Cross  & \Cross & \Cross & \Checkmark & \Checkmark \\
%{} & {  } & {  } & {  } & {  } & {  } & {  } & {  } & {  } & { } \\
%\multicolumn{1}{l}{\ul Design Assumptions} & {  } & {  } & {  } & {  } & {  } & {  } & {  } & {  } & { } \\
%Multi-Framework & \Checkmark & \Cross & \Cross &  \Cross & \Cross & \Cross & \Cross & \Cross & \Cross \\
%Outer Loop Agnostic & \Checkmark & \Checkmark & \Cross &  \Cross & \Cross & %\Cross & \Checkmark & \Checkmark & \Cross \\
%All Data Types & \Checkmark & \Cross & \Checkmark &  \Checkmark & \Cross & \Cross & \Checkmark & \Checkmark & \Cross \\
%Both Differentiable  \\  \& Non-differentiable Acquisition & \Checkmark & \Cross & \Checkmark &  \Checkmark & \Cross & \Cross & \Cross & \Cross & \Checkmark 
%\end{tabular}}
%\end{table*}
% add in missing citations
%\textbf{Heteroscedasticity with the surrogate model:} In an orthogonal approach to the one we take in this paper, heteroscedasticity may also be addressed through the surrogate model. Many options for heteroscedastic surrogate models exist \citep{2007_Kersting, 2011_Lazaro} and have been affectively implemented in Bayesian optimisation applications \citep{2013_Kuindersma, 2017_Calandra, 2021_Griffiths}
We introduce work on the following topics relating to modelling, acquisition and optimisers in Bayesian optimisation:

\textbf{Heteroscedasticity with output transforms:} Among various approaches to handling heteroscedasticity~\citep{2007_Kersting, 2011_Lazaro, 2013_Kuindersma, 2017_Calandra, 2021_Griffiths}, transforming the output variables is a straightforward option giving rise to warped Gaussian processes \citep{snelson2004warped}. More recently, output transformations have been extended to compositions of elementary functions \citep{2019_Rios} and normalising flows \citep{2015_Rezende, 2020_Maronas}. Output transformations have not featured prominently in the Bayesian optimisation literature, perhaps due to the commonly-held opinion that warped GPs require more data relative to standard GPs in order to function as affective surrogates \citep{2020_Nguyen}. Rather than introducing additional hyper-parameters to the GP, we enable efficient output warping through methods that only require pre-training.

\textbf{Non-stationarity with input warpings:} Many surrogate models with input warpings exist for optimising non-stationary black-box objectives \citep{snoek2014input, 2016_Calandra, 2018_Oh} and have enjoyed particular success in hyperparameter tuning where the natural scale of parameters is often logarithmic. Traditionally, a Beta cumulative distribution function is used. In this paper, we adopt the \texttt{Kumaraswamy} warping which is another instance of the generalised Beta class of distributions which we have observed to achieve superior performance to~\citep{snoek2014input}; confirming results reported in~\citep{balandat2020botorch}.      

\textbf{Multi-objective acquisition ensembles:} Multi-objective acquisition ensembles were first proposed in \citep{lyu2018batch} and are closely related to portfolios of acquisition functions \citep{2011_Hoffman, 2014_Shahriari, balandat2020botorch}. In this form, the optimisation problem involves at least two conflicting and expensive black-box objectives and as such, solutions are located along the Pareto-efficient frontier. The multi-objective acquisition ensemble employs these ideas to find a Pareto-efficient solution amongst multiple acquisition functions. Although we utilised the multi-objective acquisition ensemble, we note that our framework is solver agnostic in so far as any multi-objective optimiser~\citep{2019_Abdolshah} may be applied.  

\textbf{Robustness of Acquisitions:} Methods achieving robustness with respect to either surrogates \citep{2020_Park} or the optimisation process \citep{2018_Bogunovic, 2010_Bertsimas} have been previously proposed. Most relevant to our setting, is the approach of \citep{2018_Bogunovic} that introduces robustness to BO by solving a $\max \min$ objective to determine optimal input perturbations. Their method, however, relies on gradient ascent-descent-type algorithms that require real-valued variables and are not guaranteed to converge in the general non-convex, non-concave setting~\citep{MJ}. On the other hand, our solution possesses two advantages: 1) simplicity of implementation as we merely require random perturbations of acquisition functions to guarantee robustness, and 2) support for mixed variable solutions through the use of evolutionary solvers.    

%Closest to this work, is our unpublished work (year, Anonymous) that we extend in three ways: We 1) provide empirical evidence and formal tests for heteroscedasticity and non-stationarity in the problems we consider, 2) address common criticisms of warped GP surrogates for Bayesian optimisation by introducing a robust acquisition strategy to mitigate model misspecification affects in the low-data regime, 3) evaluate our approach on a more extensive set of real-world hyperparameter tuning experiments.

% In our current work, we synthesise the aforementioned ideas, extending our previous work (2020, Anonymous) in three ways: 

% \begin{enumerate}
% \itemsep0em
% \item Data Analysis: We provide empirical evidence and formal tests for heteroscedasticity and non-stationarity in the problems we consider.
% \item Robust Acquisition - We address common criticisms of warped GP surrogates for Bayesian optimisation by introducing a robust acquisition strategy to mitigate model misspecification affects in the low-data regime.
% \item Experimental Validation - We evaluate our approach on a more extensive set of real-world hyperparameter tuning experiments.
% \end{enumerate}

% Many successful Bayesian Optimisation algorithms work well for Black-Box problems. However, there is no clear consensus about the best surrogate model, acquisition function and method for maximising the acquisition function. TuRBO~\citep{eriksson2019scalable} utilises a Gaussian Process surrogate model and Thompson sampling~\citep{wilson2018maximizing} with a novel trust region method for expanding the search space for the acquisition maximisation, Hyperopt~\citep{bergstra2013hyperopt} uses a Tree of Parzen Estimator~\citep{bergstra2011algorithms} for the surrogate and expected improvement acquisition (BOHB~\citep{falkner2018bohb} without successive halving), Skopt~\citep{markov2017skopt} with gradient boosting regression trees as the surrogate model and negative expected improvement for acquisition maximisation. 
% %
% General frameworks exist for creating black-box optimisers for specific domains, such as Emukit \citep{emukit2018} which is not a modular library but rather specifies an API to be used with the other components, the high dimensional and asynchronous Bayesian optimiser Dragonfly~\citep{JMLR:v21:18-223}, BoTorch~\citep{balandat2020botorch} built on-top of GPyTorch~\citep{gardner2018gpytorch} a Gaussian process library implemented in PyTorch~\citep{Paszke2019pytorch}. The BO library Spearmint~\citep{snoek2012practical}, one of the oldest open-source BO packages and is no longer maintained. GPyOpt~\citep{gpyopt2016} and RoBO~\citep{klein17robo} were popular frameworks, but similarly are no longer maintained. Cornell-MOE~\citep{wu2016parallel} is another popular BO algorithm implemented in C++, which we chose to not compare against as its not a commonly used programming language for BO. 
% %
% Black-box optimisers that do not execute a Bayesian Optimisation are prevalent in research, such as PySOT~\citep{eriksson2019pysot} which includes warped radial-basis function interpolation for the surrogate model and SOP~\citep{krityakierne2016sop} for next candidate selection, OpenTuner~\citep{ansel2014opentuner} a multi-armed bandit optimisation framework with a sliding window and area under the curve credit assignment and Nevergrad~\citep{rapin2018nevergrad} which uses the evolutionary optimiser (by default OnePlus One~\citepp{schumer1968adaptive, devroye1972compound, rechenberg1973champs}) directly on black-box functions. 
%

\section{Conclusion \& Future Work}
In this paper, we presented an in-depth empirical study of Bayesian optimisation. We demonstrated that even the simplest among machine learning problems can exhibit heteroscedasticity and non-stationarity. We also reflected on the affects of misspecified models and conflicting acquisition functions. We augmented BO algorithms with various enhancements and revealed that with a revised set of assumptions BO can in fact act as a competitive baseline in hyper-parameter tuning. We hope this paper's findings can guide the community when employing BO in practice. 

\bibliography{example_paper}
\bibliographystyle{iclr2022_conference}

\appendix
% \section{Appendix}
% You may include other additional sections here.
\include{ICLR/iclr_supp}
\end{document}


==> ICLR/math_commands.txt <==
%%%%% NEW MATH DEFINITIONS %%%%%

\usepackage{amsmath,amsfonts,bm}

% Mark sections of captions for referring to divisions of figures
\newcommand{\figleft}{{\em (Left)}}
\newcommand{\figcenter}{{\em (Center)}}
\newcommand{\figright}{{\em (Right)}}
\newcommand{\figtop}{{\em (Top)}}
\newcommand{\figbottom}{{\em (Bottom)}}
\newcommand{\captiona}{{\em (a)}}
\newcommand{\captionb}{{\em (b)}}
\newcommand{\captionc}{{\em (c)}}
\newcommand{\captiond}{{\em (d)}}

% Highlight a newly defined term
\newcommand{\newterm}[1]{{\bf #1}}


% Figure reference, lower-case.
\def\figref#1{figure~\ref{#1}}
% Figure reference, capital. For start of sentence
\def\Figref#1{Figure~\ref{#1}}
\def\twofigref#1#2{figures \ref{#1} and \ref{#2}}
\def\quadfigref#1#2#3#4{figures \ref{#1}, \ref{#2}, \ref{#3} and \ref{#4}}
% Section reference, lower-case.
\def\secref#1{section~\ref{#1}}
% Section reference, capital.
\def\Secref#1{Section~\ref{#1}}
% Reference to two sections.
\def\twosecrefs#1#2{sections \ref{#1} and \ref{#2}}
% Reference to three sections.
\def\secrefs#1#2#3{sections \ref{#1}, \ref{#2} and \ref{#3}}
% Reference to an equation, lower-case.
\def\eqref#1{equation~\ref{#1}}
% Reference to an equation, upper case
\def\Eqref#1{Equation~\ref{#1}}
% A raw reference to an equation---avoid using if possible
\def\plaineqref#1{\ref{#1}}
% Reference to a chapter, lower-case.
\def\chapref#1{chapter~\ref{#1}}
% Reference to an equation, upper case.
\def\Chapref#1{Chapter~\ref{#1}}
% Reference to a range of chapters
\def\rangechapref#1#2{chapters\ref{#1}--\ref{#2}}
% Reference to an algorithm, lower-case.
\def\algref#1{algorithm~\ref{#1}}
% Reference to an algorithm, upper case.
\def\Algref#1{Algorithm~\ref{#1}}
\def\twoalgref#1#2{algorithms \ref{#1} and \ref{#2}}
\def\Twoalgref#1#2{Algorithms \ref{#1} and \ref{#2}}
% Reference to a part, lower case
\def\partref#1{part~\ref{#1}}
% Reference to a part, upper case
\def\Partref#1{Part~\ref{#1}}
\def\twopartref#1#2{parts \ref{#1} and \ref{#2}}

\def\ceil#1{\lceil #1 \rceil}
\def\floor#1{\lfloor #1 \rfloor}
\def\1{\bm{1}}
\newcommand{\train}{\mathcal{D}}
\newcommand{\valid}{\mathcal{D_{\mathrm{valid}}}}
\newcommand{\test}{\mathcal{D_{\mathrm{test}}}}

\def\eps{{\epsilon}}


% Random variables
\def\reta{{\textnormal{$\eta$}}}
\def\ra{{\textnormal{a}}}
\def\rb{{\textnormal{b}}}
\def\rc{{\textnormal{c}}}
\def\rd{{\textnormal{d}}}
\def\re{{\textnormal{e}}}
\def\rf{{\textnormal{f}}}
\def\rg{{\textnormal{g}}}
\def\rh{{\textnormal{h}}}
\def\ri{{\textnormal{i}}}
\def\rj{{\textnormal{j}}}
\def\rk{{\textnormal{k}}}
\def\rl{{\textnormal{l}}}
% rm is already a command, just don't name any random variables m
\def\rn{{\textnormal{n}}}
\def\ro{{\textnormal{o}}}
\def\rp{{\textnormal{p}}}
\def\rq{{\textnormal{q}}}
\def\rr{{\textnormal{r}}}
\def\rs{{\textnormal{s}}}
\def\rt{{\textnormal{t}}}
\def\ru{{\textnormal{u}}}
\def\rv{{\textnormal{v}}}
\def\rw{{\textnormal{w}}}
\def\rx{{\textnormal{x}}}
\def\ry{{\textnormal{y}}}
\def\rz{{\textnormal{z}}}

% Random vectors
\def\rvepsilon{{\mathbf{\epsilon}}}
\def\rvtheta{{\mathbf{\theta}}}
\def\rva{{\mathbf{a}}}
\def\rvb{{\mathbf{b}}}
\def\rvc{{\mathbf{c}}}
\def\rvd{{\mathbf{d}}}
\def\rve{{\mathbf{e}}}
\def\rvf{{\mathbf{f}}}
\def\rvg{{\mathbf{g}}}
\def\rvh{{\mathbf{h}}}
\def\rvu{{\mathbf{i}}}
\def\rvj{{\mathbf{j}}}
\def\rvk{{\mathbf{k}}}
\def\rvl{{\mathbf{l}}}
\def\rvm{{\mathbf{m}}}
\def\rvn{{\mathbf{n}}}
\def\rvo{{\mathbf{o}}}
\def\rvp{{\mathbf{p}}}
\def\rvq{{\mathbf{q}}}
\def\rvr{{\mathbf{r}}}
\def\rvs{{\mathbf{s}}}
\def\rvt{{\mathbf{t}}}
\def\rvu{{\mathbf{u}}}
\def\rvv{{\mathbf{v}}}
\def\rvw{{\mathbf{w}}}
\def\rvx{{\mathbf{x}}}
\def\rvy{{\mathbf{y}}}
\def\rvz{{\mathbf{z}}}

% Elements of random vectors
\def\erva{{\textnormal{a}}}
\def\ervb{{\textnormal{b}}}
\def\ervc{{\textnormal{c}}}
\def\ervd{{\textnormal{d}}}
\def\erve{{\textnormal{e}}}
\def\ervf{{\textnormal{f}}}
\def\ervg{{\textnormal{g}}}
\def\ervh{{\textnormal{h}}}
\def\ervi{{\textnormal{i}}}
\def\ervj{{\textnormal{j}}}
\def\ervk{{\textnormal{k}}}
\def\ervl{{\textnormal{l}}}
\def\ervm{{\textnormal{m}}}
\def\ervn{{\textnormal{n}}}
\def\ervo{{\textnormal{o}}}
\def\ervp{{\textnormal{p}}}
\def\ervq{{\textnormal{q}}}
\def\ervr{{\textnormal{r}}}
\def\ervs{{\textnormal{s}}}
\def\ervt{{\textnormal{t}}}
\def\ervu{{\textnormal{u}}}
\def\ervv{{\textnormal{v}}}
\def\ervw{{\textnormal{w}}}
\def\ervx{{\textnormal{x}}}
\def\ervy{{\textnormal{y}}}
\def\ervz{{\textnormal{z}}}

% Random matrices
\def\rmA{{\mathbf{A}}}
\def\rmB{{\mathbf{B}}}
\def\rmC{{\mathbf{C}}}
\def\rmD{{\mathbf{D}}}
\def\rmE{{\mathbf{E}}}
\def\rmF{{\mathbf{F}}}
\def\rmG{{\mathbf{G}}}
\def\rmH{{\mathbf{H}}}
\def\rmI{{\mathbf{I}}}
\def\rmJ{{\mathbf{J}}}
\def\rmK{{\mathbf{K}}}
\def\rmL{{\mathbf{L}}}
\def\rmM{{\mathbf{M}}}
\def\rmN{{\mathbf{N}}}
\def\rmO{{\mathbf{O}}}
\def\rmP{{\mathbf{P}}}
\def\rmQ{{\mathbf{Q}}}
\def\rmR{{\mathbf{R}}}
\def\rmS{{\mathbf{S}}}
\def\rmT{{\mathbf{T}}}
\def\rmU{{\mathbf{U}}}
\def\rmV{{\mathbf{V}}}
\def\rmW{{\mathbf{W}}}
\def\rmX{{\mathbf{X}}}
\def\rmY{{\mathbf{Y}}}
\def\rmZ{{\mathbf{Z}}}

% Elements of random matrices
\def\ermA{{\textnormal{A}}}
\def\ermB{{\textnormal{B}}}
\def\ermC{{\textnormal{C}}}
\def\ermD{{\textnormal{D}}}
\def\ermE{{\textnormal{E}}}
\def\ermF{{\textnormal{F}}}
\def\ermG{{\textnormal{G}}}
\def\ermH{{\textnormal{H}}}
\def\ermI{{\textnormal{I}}}
\def\ermJ{{\textnormal{J}}}
\def\ermK{{\textnormal{K}}}
\def\ermL{{\textnormal{L}}}
\def\ermM{{\textnormal{M}}}
\def\ermN{{\textnormal{N}}}
\def\ermO{{\textnormal{O}}}
\def\ermP{{\textnormal{P}}}
\def\ermQ{{\textnormal{Q}}}
\def\ermR{{\textnormal{R}}}
\def\ermS{{\textnormal{S}}}
\def\ermT{{\textnormal{T}}}
\def\ermU{{\textnormal{U}}}
\def\ermV{{\textnormal{V}}}
\def\ermW{{\textnormal{W}}}
\def\ermX{{\textnormal{X}}}
\def\ermY{{\textnormal{Y}}}
\def\ermZ{{\textnormal{Z}}}

% Vectors
\def\vzero{{\bm{0}}}
\def\vone{{\bm{1}}}
\def\vmu{{\bm{\mu}}}
\def\vtheta{{\bm{\theta}}}
\def\va{{\bm{a}}}
\def\vb{{\bm{b}}}
\def\vc{{\bm{c}}}
\def\vd{{\bm{d}}}
\def\ve{{\bm{e}}}
\def\vf{{\bm{f}}}
\def\vg{{\bm{g}}}
\def\vh{{\bm{h}}}
\def\vi{{\bm{i}}}
\def\vj{{\bm{j}}}
\def\vk{{\bm{k}}}
\def\vl{{\bm{l}}}
\def\vm{{\bm{m}}}
\def\vn{{\bm{n}}}
\def\vo{{\bm{o}}}
\def\vp{{\bm{p}}}
\def\vq{{\bm{q}}}
\def\vr{{\bm{r}}}
\def\vs{{\bm{s}}}
\def\vt{{\bm{t}}}
\def\vu{{\bm{u}}}
\def\vv{{\bm{v}}}
\def\vw{{\bm{w}}}
\def\vx{{\bm{x}}}
\def\vy{{\bm{y}}}
\def\vz{{\bm{z}}}

% Elements of vectors
\def\evalpha{{\alpha}}
\def\evbeta{{\beta}}
\def\evepsilon{{\epsilon}}
\def\evlambda{{\lambda}}
\def\evomega{{\omega}}
\def\evmu{{\mu}}
\def\evpsi{{\psi}}
\def\evsigma{{\sigma}}
\def\evtheta{{\theta}}
\def\eva{{a}}
\def\evb{{b}}
\def\evc{{c}}
\def\evd{{d}}
\def\eve{{e}}
\def\evf{{f}}
\def\evg{{g}}
\def\evh{{h}}
\def\evi{{i}}
\def\evj{{j}}
\def\evk{{k}}
\def\evl{{l}}
\def\evm{{m}}
\def\evn{{n}}
\def\evo{{o}}
\def\evp{{p}}
\def\evq{{q}}
\def\evr{{r}}
\def\evs{{s}}
\def\evt{{t}}
\def\evu{{u}}
\def\evv{{v}}
\def\evw{{w}}
\def\evx{{x}}
\def\evy{{y}}
\def\evz{{z}}

% Matrix
\def\mA{{\bm{A}}}
\def\mB{{\bm{B}}}
\def\mC{{\bm{C}}}
\def\mD{{\bm{D}}}
\def\mE{{\bm{E}}}
\def\mF{{\bm{F}}}
\def\mG{{\bm{G}}}
\def\mH{{\bm{H}}}
\def\mI{{\bm{I}}}
\def\mJ{{\bm{J}}}
\def\mK{{\bm{K}}}
\def\mL{{\bm{L}}}
\def\mM{{\bm{M}}}
\def\mN{{\bm{N}}}
\def\mO{{\bm{O}}}
\def\mP{{\bm{P}}}
\def\mQ{{\bm{Q}}}
\def\mR{{\bm{R}}}
\def\mS{{\bm{S}}}
\def\mT{{\bm{T}}}
\def\mU{{\bm{U}}}
\def\mV{{\bm{V}}}
\def\mW{{\bm{W}}}
\def\mX{{\bm{X}}}
\def\mY{{\bm{Y}}}
\def\mZ{{\bm{Z}}}
\def\mBeta{{\bm{\beta}}}
\def\mPhi{{\bm{\Phi}}}
\def\mLambda{{\bm{\Lambda}}}
\def\mSigma{{\bm{\Sigma}}}

% Tensor
\DeclareMathAlphabet{\mathsfit}{\encodingdefault}{\sfdefault}{m}{sl}
\SetMathAlphabet{\mathsfit}{bold}{\encodingdefault}{\sfdefault}{bx}{n}
\newcommand{\tens}[1]{\bm{\mathsfit{#1}}}
\def\tA{{\tens{A}}}
\def\tB{{\tens{B}}}
\def\tC{{\tens{C}}}
\def\tD{{\tens{D}}}
\def\tE{{\tens{E}}}
\def\tF{{\tens{F}}}
\def\tG{{\tens{G}}}
\def\tH{{\tens{H}}}
\def\tI{{\tens{I}}}
\def\tJ{{\tens{J}}}
\def\tK{{\tens{K}}}
\def\tL{{\tens{L}}}
\def\tM{{\tens{M}}}
\def\tN{{\tens{N}}}
\def\tO{{\tens{O}}}
\def\tP{{\tens{P}}}
\def\tQ{{\tens{Q}}}
\def\tR{{\tens{R}}}
\def\tS{{\tens{S}}}
\def\tT{{\tens{T}}}
\def\tU{{\tens{U}}}
\def\tV{{\tens{V}}}
\def\tW{{\tens{W}}}
\def\tX{{\tens{X}}}
\def\tY{{\tens{Y}}}
\def\tZ{{\tens{Z}}}


% Graph
\def\gA{{\mathcal{A}}}
\def\gB{{\mathcal{B}}}
\def\gC{{\mathcal{C}}}
\def\gD{{\mathcal{D}}}
\def\gE{{\mathcal{E}}}
\def\gF{{\mathcal{F}}}
\def\gG{{\mathcal{G}}}
\def\gH{{\mathcal{H}}}
\def\gI{{\mathcal{I}}}
\def\gJ{{\mathcal{J}}}
\def\gK{{\mathcal{K}}}
\def\gL{{\mathcal{L}}}
\def\gM{{\mathcal{M}}}
\def\gN{{\mathcal{N}}}
\def\gO{{\mathcal{O}}}
\def\gP{{\mathcal{P}}}
\def\gQ{{\mathcal{Q}}}
\def\gR{{\mathcal{R}}}
\def\gS{{\mathcal{S}}}
\def\gT{{\mathcal{T}}}
\def\gU{{\mathcal{U}}}
\def\gV{{\mathcal{V}}}
\def\gW{{\mathcal{W}}}
\def\gX{{\mathcal{X}}}
\def\gY{{\mathcal{Y}}}
\def\gZ{{\mathcal{Z}}}

% Sets
\def\sA{{\mathbb{A}}}
\def\sB{{\mathbb{B}}}
\def\sC{{\mathbb{C}}}
\def\sD{{\mathbb{D}}}
% Don't use a set called E, because this would be the same as our symbol
% for expectation.
\def\sF{{\mathbb{F}}}
\def\sG{{\mathbb{G}}}
\def\sH{{\mathbb{H}}}
\def\sI{{\mathbb{I}}}
\def\sJ{{\mathbb{J}}}
\def\sK{{\mathbb{K}}}
\def\sL{{\mathbb{L}}}
\def\sM{{\mathbb{M}}}
\def\sN{{\mathbb{N}}}
\def\sO{{\mathbb{O}}}
\def\sP{{\mathbb{P}}}
\def\sQ{{\mathbb{Q}}}
\def\sR{{\mathbb{R}}}
\def\sS{{\mathbb{S}}}
\def\sT{{\mathbb{T}}}
\def\sU{{\mathbb{U}}}
\def\sV{{\mathbb{V}}}
\def\sW{{\mathbb{W}}}
\def\sX{{\mathbb{X}}}
\def\sY{{\mathbb{Y}}}
\def\sZ{{\mathbb{Z}}}

% Entries of a matrix
\def\emLambda{{\Lambda}}
\def\emA{{A}}
\def\emB{{B}}
\def\emC{{C}}
\def\emD{{D}}
\def\emE{{E}}
\def\emF{{F}}
\def\emG{{G}}
\def\emH{{H}}
\def\emI{{I}}
\def\emJ{{J}}
\def\emK{{K}}
\def\emL{{L}}
\def\emM{{M}}
\def\emN{{N}}
\def\emO{{O}}
\def\emP{{P}}
\def\emQ{{Q}}
\def\emR{{R}}
\def\emS{{S}}
\def\emT{{T}}
\def\emU{{U}}
\def\emV{{V}}
\def\emW{{W}}
\def\emX{{X}}
\def\emY{{Y}}
\def\emZ{{Z}}
\def\emSigma{{\Sigma}}

% entries of a tensor
% Same font as tensor, without \bm wrapper
\newcommand{\etens}[1]{\mathsfit{#1}}
\def\etLambda{{\etens{\Lambda}}}
\def\etA{{\etens{A}}}
\def\etB{{\etens{B}}}
\def\etC{{\etens{C}}}
\def\etD{{\etens{D}}}
\def\etE{{\etens{E}}}
\def\etF{{\etens{F}}}
\def\etG{{\etens{G}}}
\def\etH{{\etens{H}}}
\def\etI{{\etens{I}}}
\def\etJ{{\etens{J}}}
\def\etK{{\etens{K}}}
\def\etL{{\etens{L}}}
\def\etM{{\etens{M}}}
\def\etN{{\etens{N}}}
\def\etO{{\etens{O}}}
\def\etP{{\etens{P}}}
\def\etQ{{\etens{Q}}}
\def\etR{{\etens{R}}}
\def\etS{{\etens{S}}}
\def\etT{{\etens{T}}}
\def\etU{{\etens{U}}}
\def\etV{{\etens{V}}}
\def\etW{{\etens{W}}}
\def\etX{{\etens{X}}}
\def\etY{{\etens{Y}}}
\def\etZ{{\etens{Z}}}

% The true underlying data generating distribution
\newcommand{\pdata}{p_{\rm{data}}}
% The empirical distribution defined by the training set
\newcommand{\ptrain}{\hat{p}_{\rm{data}}}
\newcommand{\Ptrain}{\hat{P}_{\rm{data}}}
% The model distribution
\newcommand{\pmodel}{p_{\rm{model}}}
\newcommand{\Pmodel}{P_{\rm{model}}}
\newcommand{\ptildemodel}{\tilde{p}_{\rm{model}}}
% Stochastic autoencoder distributions
\newcommand{\pencode}{p_{\rm{encoder}}}
\newcommand{\pdecode}{p_{\rm{decoder}}}
\newcommand{\precons}{p_{\rm{reconstruct}}}

\newcommand{\laplace}{\mathrm{Laplace}} % Laplace distribution

\newcommand{\E}{\mathbb{E}}
\newcommand{\Ls}{\mathcal{L}}
\newcommand{\R}{\mathbb{R}}
\newcommand{\emp}{\tilde{p}}
\newcommand{\lr}{\alpha}
\newcommand{\reg}{\lambda}
\newcommand{\rect}{\mathrm{rectifier}}
\newcommand{\softmax}{\mathrm{softmax}}
\newcommand{\sigmoid}{\sigma}
\newcommand{\softplus}{\zeta}
\newcommand{\KL}{D_{\mathrm{KL}}}
\newcommand{\Var}{\mathrm{Var}}
\newcommand{\standarderror}{\mathrm{SE}}
\newcommand{\Cov}{\mathrm{Cov}}
% Wolfram Mathworld says $L^2$ is for function spaces and $\ell^2$ is for vectors
% But then they seem to use $L^2$ for vectors throughout the site, and so does
% wikipedia.
\newcommand{\normlzero}{L^0}
\newcommand{\normlone}{L^1}
\newcommand{\normltwo}{L^2}
\newcommand{\normlp}{L^p}
\newcommand{\normmax}{L^\infty}

\newcommand{\parents}{Pa} % See usage in notation.tex. Chosen to match Daphne's book.

\DeclareMathOperator*{\argmax}{arg\,max}
\DeclareMathOperator*{\argmin}{arg\,min}

\DeclareMathOperator{\sign}{sign}
\DeclareMathOperator{\Tr}{Tr}
\let\ab\allowbreak


==> neurips_supp.txt <==
% \documentclass{article}
% % if you need to pass options to natbib, use, e.g.:
% %     \PassOptionsToPackage{numbers, compress}{natbib}
% % before loading neurips_2021

% % ready for submission
% % \usepackage{neurips_2021}

% % to compile a preprint version, e.g., for submission to arXiv, add add the
% % [preprint] option:
% % \usepackage[preprint]{neurips_2021}

% % to compile a camera-ready version, add the [final] option, e.g.:
% %     \usepackage[final]{neurips_2021}

% % to avoid loading the natbib package, add option nonatbib:
% %    \usepackage[nonatbib]{neurips_2021}

% \usepackage[utf8]{inputenc} % allow utf-8 input
% \usepackage[T1]{fontenc}    % use 8-bit T1 fonts
% \usepackage{hyperref}       % hyperlinks
% \hypersetup{colorlinks=true, 
% linkcolor=blue, 
% citecolor=blue, 
% linkbordercolor={white}}\usepackage{url}            % simple URL typesetting
% \usepackage{booktabs}       % professional-quality tables
% \usepackage{amsfonts}       % blackboard math symbols
% \usepackage{nicefrac}       % compact symbols for 1/2, etc.
% \usepackage{microtype}      % microtypography
% \usepackage{xcolor}         % colors
% \usepackage{footmisc}

% \usepackage{graphicx}
% % hyperref makes hyperlinks in the resulting PDF.
% % If your build breaks (sometimes temporarily if a hyperlink spans a page)
% % please comment out the following usepackage line and replace
% % \usepackage{icml2021} with \usepackage[nohyperref]{icml2021} above.
% % Attempt to make hyperref and algorithmic work together better:
% % \newcommand{\theHalgorithm}{\arabic{algorithm}}
% % Use the following line for the initial blind version submitted for review:
% % \usepackage{icml2021}

% \usepackage{wrapfig}
% \usepackage{tikz}

% \usepackage{xfrac}
% \usepackage{bm}      
% \usepackage{natbib}
% \usepackage{algorithm}
% \usepackage{algorithmic}
% \usepackage[english]{babel}
% \usepackage{amsmath,amsthm,amssymb}
% \usepackage{mathtools}
% \usepackage{subfig}
% \usepackage{caption}
% \theoremstyle{definition}
% \newtheorem{definition}{Definition}[section]
% \newsavebox\curwrapfig
% \makeatletter
% \long\def\wrapfiguresafe#1#2#3{%
%   \sbox\curwrapfig{#3}%
%   \par\penalty-100%
%   \begingroup % preserve \dimen@
%     \dimen@\pagegoal \advance\dimen@-\pagetotal % space left
%     \advance\dimen@-\baselineskip % allow an extra line
%     \ifdim \ht\curwrapfig>\dimen@ % not enough space left
%       \break%
%     \fi%
%   \endgroup%
%   \begin{wrapfigure}{#1}{#2}%
%     \usebox\curwrapfig%
%   \end{wrapfigure}%
% }
% \makeatother
% \usepackage{multirow}
% \usepackage[normalem]{ulem}
% \useunder{\uline}{\ul}{}

% \DeclareMathOperator*{\minimize}{minimize}
% \def \E{\mbox{{\bf E}}}
% \def \th {\bm{\theta}}
% \def \pith {\pi_{\bm{\theta}}}
% \newcommand{\com}[1]{{\bf \color{red} #1}}
% \newcommand{\xb}{\bm{x}}
% \newcommand{\ub}{\bm{u}}
% \newcommand{\xt}{\Tilde{\bm{x}}}
% \newcommand{\Xt}{\Tilde{\bm{X}}}
% \newcommand{\Xb}{\bm{X}}
% \newcommand{\commentaiv}[1]{{\color{red} #1}}
% \newcommand{\commentali}[1]{{\color{blue} #1}}
% \def\one{\mbox{1\hspace{-4.25pt}\fontsize{12}{14.4}\selectfont\textrm{1}}}

% \usepackage{tikz}
% \usepackage[most]{tcolorbox}
% \newtcolorbox{mybox}[3][]
% {
%   colframe = #2!25,
%   colback  = #2!10,
%   coltitle = #2!20!black,  
%   title    = {#3},
%   #1,
% }
% % If accepted, instead use the following line for the camera-ready submission:
% % \usepackage[accepted]{icml2021}
% % \usepackage{icml2021}
% \sloppy
% %\usetikzlibrary{fit}
% \usetikzlibrary{arrows}
% \usetikzlibrary{trees}
% % The \icmltitle you define below is probably too long as a header.
% % Therefore, a short form for the running title is supplied here:

% \newcommand{\Cross}{$\mathbin{\tikz [x=1.4ex,y=1.4ex,line width=.2ex, red] \draw (0,0) -- (1,1) (0,1) -- (1,0);}$}%

% \newcommand{\Checkmark}{$\color{green}\checkmark$}
% \usepackage{enumitem}

% \usepackage{color}

% \usepackage{listings}
% \DeclareFixedFont{\ttb}{T1}{txtt}{bx}{n}{9.5} % for bold
% \DeclareFixedFont{\ttm}{T1}{txtt}{m}{n}{9.5}  % for normal
% \definecolor{codeblue}{rgb}{0,0,0.6}
% \definecolor{codegreen}{rgb}{0,0.6,0}
% \definecolor{dark-blue}{rgb}{0.15,0.15,0.4}
% \definecolor{codepurple}{rgb}{0.6,0,0.6}

% % Python style for highlighting
% \newcommand\pythonstyle{\lstset{
%     language=Python,
%     basicstyle=\scriptsize\ttfamily,
%     otherkeywords={self,with},             
%     keywordstyle=\color{codepurple},
%     emph={__init__, dim, None},
%     emphstyle=\color{codeblue},
%     stringstyle=\color{codegreen},
%     commentstyle=\color{codegreen},
%     frame=none,              
%     showstringspaces=false,
%     breaklines=true,
%     numbers=left,
%     numbersep=3pt,
%     tabsize=2,
%     breakatwhitespace=false,
%     abovecaptionskip=2ex,
%     captionpos=b,
% }}

% % Python environment
% \lstnewenvironment{python}[1][]
% {
%     \renewcommand{\lstlistingname}{Code Example}
%     \pythonstyle
%     \lstset{#1}
% }{}

% % Python external
% \newcommand\pythonexternal[2][]{{
%     \pythonstyle
%     \lstinputlisting[#1]{#2}}
% }

% % Python inline
% \lstnewenvironment{pythoninline}[1][]
% {
%     \pythonstyle
%     \lstset{#1}
% }{}
% \newcommand{\hebo}{\textsc{HEBO}}


% % Environments 
% \usepackage{float}
% \newfloat{codeexample}{thp}{lop}
% \floatname{codeexample}{Code Example}

% \usepackage{xfrac}
% \usepackage{adjustbox}
% \usepackage{collectbox}

% \usepackage{collectbox}

% \makeatletter
% \newcommand{\myboxtwo}{%
%     \collectbox{%
%         \setlength{\fboxsep}{1pt}%
%         \fbox{\BOXCONTENT}%
%     }%
% }
% \makeatother
% %\newenvironment{theorem}[1]{\par\noindent\underline{Theorem:}\space#1}{}
% \newenvironment{assumption}[1]{\par\noindent\underline{Assumption:}\space#1}{}
% %\newenvironment{corollary}[1]{\par\noindent\underline{Corollary:}\space#1}{}
% %\newtheorem{assumption}{Assumption}\space#1}{}

% \newenvironment{claim}[1]{\par\noindent\underline{Claim:}\space#1}{}
% \newenvironment{claimproof}[1]{\par\noindent\underline{Proof:}\space#1}{\hfill $\blacksquare$}

% \newenvironment{theorem}[1]{\par\noindent\textbf{Theorem:}\space#1}{}

% \newenvironment{lemma}[1]{\par\noindent\textbf{Lemma}:\space#1}{}

% \newenvironment{corollary}[1]{\par\noindent\textbf{Corollary:}\space#1}{}

% \title{An Empirical Study of Assumptions in Bayesian Optimisation - Supplementary Material}

% \begin{document}

% \maketitle

% % \addstufftotoc{\nobreak\smallskip\protect\centering{\includegraphics[height=15\baselineskip]{resources/ablation_study.png}}}
% \tableofcontents
% \newpage
% \appendix


\section{Potential for Negative Societal Impact}\label{sec:negsocimp}
With reference to the NeurIPS ethics guidelines our work is liable to have societal impact in deployed applications rather than as a standalone methodology. At its core, our contribution is to improve upon state-of-the-art performance in Bayesian optimisation for hyper-parameter tuning. Given that Bayesian optimisation is a general optimisation method it is possible that individuals may use the technique in ways that are damaging to society. This being said, it is highly unlikely that our research in itself will incite individuals to use Bayesian optimisation for these purposes.

\section{Further Mathematical Details}\label{App:Prove}

\subsection{GP Posterior}\label{Sec:App:GP-posterior}
Under a GP assumption with Gaussian-corrupted observations $y_\ell = f(\boldsymbol{x}_\ell) + \epsilon_\ell$ where $\epsilon_\ell \sim \mathcal{N}(0, \sigma^2)$, and given a set $\mathcal{D} = \{\boldsymbol{x}, \boldsymbol{y}\}$ of available data, the joint distribution of $\mathcal{D}$ and an arbitrary set of input points $\boldsymbol{x}_{1:q}$ is given by
\begin{align*}
&\left[\begin{array}{c}
      \bm{y}  \\
      f(\bm{x}_{1:q}) 
        \end{array}
        \right] \Bigg| \ \bm{\theta} \sim \nonumber  \mathcal{N}\left(\left[\begin{array}{cc}
        m(\bm{x}) \\
        m(\bm{x}_{1:q})
        \end{array}
        \right], \left[\begin{array}{cc}
      \bm{K}_{\bm{\theta}} + \sigma^{2} \bm{I} &  \bm{k}_{\bm{\theta}}(\bm{x}_{1:q})  \\
      \bm{k}^{\mathsf{T}}_{\bm{\theta}}(\bm{x}_{1:q}) & \bm{k}_{\bm{\theta}}(\bm{x}_{1:q}, \bm{x}_{1:q})  
        \end{array}
        \right]\right),
    \end{align*}
where $\bm{K}_{\bm{\theta}} = \bm{K}_{\bm{\theta}}(\bm{x}, \bm{x})$ and $\bm{k}_{\bm{\theta}}(\bm{x}_{1:q}) = \bm{k}_{\bm{\theta}}(\bm{x}, \bm{x}_{1:q})$. From this joint distribution one can derive though marginalisation \cite{2006_Williams} the predictive posterior $p(f(\bm{x}_{1:q})|\mathcal{D}) = \mathcal{N}(\bm{\mu}_{\bm{\theta}}(\bm{x}_{1:q}), \bm{\Sigma}_{\bm{\theta}}(\bm{x}_{1:q}))$ with:
\begin{align*}
    \bm{\mu}_{\bm{\theta}}(\bm{x}_{1:q}) &= m(\bm{x}_{1:q}) + \bm{k}_{\bm{\theta}}(\bm{x}_{1:q})^\top(\bm{K}_{\bm{\theta}} + \sigma^{2} \bm{I})^{-1}(\bm{y}-m(\bm{x})) \\
     \bm{\Sigma}_{\bm{\theta}}(\bm{x}_{1:q}) & = \bm{K}_{\bm{\theta}}(\bm{x}_{1:q}, \bm{x}_{1:q}) - \bm{k}_{\bm{\theta}}(\bm{x}_{1:q})^\top(\bm{K}_{\bm{\theta}} + \sigma^{2} \bm{I})^{-1}\bm{k}_{\bm{\theta}}(\bm{x}_{1:q})
\end{align*}
\subsection{Yeo-Johnson Transform}\label{Sec:YeoJohn}
When labels take on arbitrary values, we use a \texttt{Yeo-Johnson} transform instead of \texttt{Box-Cox}. Such a transformation operates as follows: 
\begin{align*}
        \texttt{Y.J.}_{\zeta} (y_l) = \left\{\begin{array}{lr}
       \frac{(y_l + 1)^{\zeta} - 1}{\zeta}, &  \text{if $\zeta \neq 0$, $y_l \geq 0$}\\
        \log (y_l + 1), &   \text{if $\zeta  = 0$, $y_l \geq 0$}\\
        \frac{(1 - y_l)^{2 - \zeta} - 1}{\zeta - 2} &   \text{if $\zeta  \neq 2$, $y_l < 0$}\\
        - \log (1 - y_l)    & \text{if $\zeta  = 2$, $y_l < 0$.}
        \end{array}\right.
\end{align*}
Analogous to the \texttt{Box-Cox} transform, the \texttt{Yeo-Johnson}'s parameter is fit based on observed data solving the following 1-dimensional optimisation problem: 
\begin{align*}
\max_{\zeta} &-\frac{n}{2} \log \left[\frac{\sum_{j=1}^n (\texttt{Y.J.}_{\zeta}({y}_l) - \overline{\texttt{Y.J.}_{\zeta}(\bm{y})})^2}{n - 1}\right] + (\zeta - 1) \sum_{i=1}^n \left[\text{sign}({y}_l) \log(|{y}_l|+1)\right],
\end{align*}
with $\overline{\texttt{Y.J.}_{\zeta}(\bm{y})}$ being the sample average computed after applying the \texttt{Yeo-Johnson} transformation.


\subsection{Robust Acquisition Objectives}\label{sec:prooflemma}
Notice, the robust form of acquisition function given as $\alpha_{\text{rob.}}(\bm{x}|\mathcal{D}) \equiv \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]$ constitutes an intractable integral. Therefore, in order to be maximised during BO execution, it should be replaced with accurate approximation. 
Our next result establishes such arbitrary accurate approximation with high probability. 
\begin{lemma}
Let $\delta \in (0,1)$ be a desirable probability threshold, and $\rho\in(0,1)$ be a  desirable accuracy parameter. Consider the GP process with mean function $m(\bm{x})$ and covariance function $k_{\bm{\theta}}(\bm{x},\bm{x}^{\prime})$ such that $\forall \bm{x},\bm{x}^{\prime}\in\mathcal{X}$, $\bm{\theta}\in\mathbb{R}^{p}$:  
\begin{align}\label{lemma_conditions}
    &|k_{\bm{\theta}}(\bm{x},\bm{x})|\ge M_0,\ \  |k_{\bm{\theta}}(\bm{x},\bm{x}^{\prime})|\le M_1, \\\nonumber
    &||\nabla_{\boldsymbol{\theta}}k_{\bm{\theta}}(\bm{x},\bm{x}^{\prime})||_2\le M_2, \ \ |m(\bm{x})| \le M_4.
\end{align}
Moreover, assume that observations $y\in\mathcal{D}$ are bounded, i.e. $|y|\le C$ and let   $\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) = \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D}) + \eta \sigma_{n}$ with $\eta$ being standard normal  random variable. Then, there are constants $c_1$ and $c_2$, such that choosing  $\sigma_{n} \le c_1$ and $\sigma_{\epsilon}\le c_2$: 
\begin{equation*}
    \left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right| \leq \rho. 
\end{equation*}
with probability at least $1 - \delta$.
\end{lemma}
\begin{proof}
Without loss of generality we chose UCB acquisition function  $\alpha(\boldsymbol{x})^{\bm{\theta}}(\bm{x}|\mathcal{D}) = \alpha_{\text{UCB}}(\boldsymbol{x})^{\bm{\theta}}(\bm{x}|\mathcal{D})$ and to avoid technical complications related to  multivariate calculus we consider batch size $q=1$.
In this case, UCB acquisition function can be written as $\alpha_{\text{UCB}}(\boldsymbol{x})^{\bm{\theta}}(\bm{x}|\mathcal{D}) = \mu_{\bm{\theta}}(\bm{x}|\mathcal{D}) + \sqrt{\frac{\beta\pi}{2}}\sigma_{\boldsymbol{\theta}}(\bm{x}|\mathcal{D})$, where $\mu_{\bm{\theta}}(\bm{x}|\mathcal{D})$ and $\sigma_{\boldsymbol{\theta}}(\bm{x}|\mathcal{D})$ are posterior mean and posterior deviation respectively. Consider a Monte-Carlo estimation of
$\alpha_{\text{rob.}}(\bm{x}|\mathcal{D}) \equiv \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]$:
\begin{align*}
    \hat{\alpha}^{\bm{\theta}}(\bm{x}|\mathcal{D}) = \frac{1}{N_{\epsilon}}\sum_{j=1}^{N_{\epsilon}}\alpha^{\bm{\theta}+ \bm{\epsilon}_j}(\bm{x}|\mathcal{D}) 
\end{align*}
where $\bm{\epsilon}_j $ are i.i.d. samples drawn from $ \mathcal{N}(\bm{0},\sigma^2_{\epsilon}\bm{I})$. Then, adding and subtracting $\hat{\alpha}^{\bm{\theta}}(\bm{x}|\mathcal{D})$ gives:
\begin{align*}
    &\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right| \le \\\nonumber
    &\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \hat{\alpha}^{\bm{\theta}}(\bm{x}|\mathcal{D})\right| + \nonumber
    \left| \hat{\alpha}^{\bm{\theta}}(\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right|.
\end{align*}
Using definition of $\hat{\alpha}^{\bm{\theta}}(\bm{x}|\mathcal{D})$ in the above result gives:
\begin{align}\label{Eq:result_one_overall}
    &\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right| \le \\\nonumber
    &\frac{1}{N_{\epsilon}}\sum_{j=1}^{N_{\epsilon}}\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})\right| + \nonumber
    \left|\frac{1}{N_{\epsilon}}\sum_{j=1}^{N_{\epsilon}}\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D}) -  \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right|
\end{align}
Let us study separately each term in the above result. Applying the Chebyshev inequality for the second term in the above expression, we have that with probability at least $p_1 = 1 - \frac{8\left[\mathbb{E}_{\bm{\epsilon}}\left[\mu^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right] + \frac{\beta\pi}{2}\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right]\right]}{N_{\epsilon}\rho^2}$:
\begin{align}\label{Eq:result_first_bound}
    &\left|\frac{1}{N_{\epsilon}}\sum_{j=1}^{N_{\epsilon}}\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D}) -  \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right|\le \frac{\rho}{2}.
\end{align}
In order to ensure that $p_1 = 1 -  \frac{\delta}{2}$ the number of samples $\bm{\epsilon}_j$ should be taken:
\begin{align*}
    N_{\epsilon} = \left\lceil\frac{16\left[\mathbb{E}_{\bm{\epsilon}}\left[\mu^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right] + \frac{\beta\pi}{2}\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right]\right]}{\delta\rho^2}\right\rceil.
\end{align*}
We will simplify this expression using bounds in (\ref{lemma_conditions}) later. Now, let us focus on the second term in   (\ref{Eq:result_one_overall}). To bound it, we are going to establish a bound on $|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})$. For small random perturbation $\bm{\epsilon}_j$ we have (with probability 1):
\begin{align*}
    &\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D}) =  \alpha^{\bm{\theta}}(\bm{x}|\mathcal{D}) + \bm{\epsilon}^{\mathsf{T}}_j\nabla_{\bm{\theta}}\alpha^{\bm{\theta}}(\bm{x}|\mathcal{D}) + o(||\bm{\epsilon_j}||)=\\\nonumber
    &\alpha^{\bm{\theta}}(\bm{x}|\mathcal{D}) + \bm{\epsilon}^{\mathsf{T}}_j\nabla_{\bm{\theta}}\left[\mu_{\bm{\theta}}(\bm{x}|\mathcal{D}) + \sqrt{\frac{\beta\pi}{2}}\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})\right]+o(||\bm{\epsilon_j}||_2).
\end{align*}
Let us denote 
\begin{equation*}
\bm{h}_{ \bm{\theta}}(\bm{x}|\mathcal{D}) = \nabla_{\bm{\theta}}\left[\mu_{\bm{\theta}}(\bm{x}|\mathcal{D}) + \sqrt{\frac{\beta\pi}{2}}\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})\right]    
\end{equation*}
then, using the Cauchy–Schwarz inequality we have:
\begin{align*}
    \left|\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}}(\bm{x}|\mathcal{D})\right|&\le  ||\bm{\epsilon_j}||_2 ||[\bm{h}_{ \bm{\theta}}(\bm{x}|\mathcal{D})||_2 +o(1)]
\end{align*}
Since $\bm{\epsilon}_j\sim\mathcal{N}(0,1)$, then with probability at least $1 - \frac{\delta}{4N_{\epsilon}}$:
\begin{align*}
    ||\bm{\epsilon}_j||_2 \le 4\sigma_{\epsilon}\sqrt{p} + 2\sigma_{\epsilon}\sqrt{\log\frac{4N_{\epsilon}}{\delta}}
\end{align*}
Let us assume (and later we will prove the existence of such bound) that $||\bm{h}_{ \bm{\theta}}(\bm{x}|\mathcal{D})||_2 \le A_1$. Then, with probability at least $1 - \frac{\delta}{4N_{\epsilon}}$:
\begin{align*}
    &\left|\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}}(\bm{x}|\mathcal{D})\right|\le \nonumber
    \left[4\sigma_{\epsilon}\sqrt{p} + 2\sigma_{\epsilon}\sqrt{\log\frac{4N_{\epsilon}}{\delta}}\right]\left[A_1 + o(1)\right]
\end{align*}
On the other hand, for $\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) = \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D}) + \eta \sigma_{\eta}$ with probability at least $1 - \frac{\delta}{4N_{\epsilon}}$ we have:
\begin{align*}
    &\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}} (\bm{x}|\mathcal{D})\right| \le \Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)\sigma_{n}.
\end{align*}
where $\Phi(\cdot)$ is cumulative distribution function for standard Gaussian variable. Hence, by choosing $\sigma_{\bm{\epsilon}} = \min\left\{1, \frac{\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)\sigma_{n}}{\left[4\sqrt{p} + 2\sqrt{\log\frac{4N_{\epsilon}}{\delta}}\right]\left[A_1 + o(1)\right]}\right\}$ 
with probability at least $1 - \frac{\delta}{2N_\epsilon}$ we have that both $\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D})$ and $\alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})$ belong to the interval centred at $\alpha^{\bm{\theta}}(\bm{x}|\mathcal{D})$ of size $\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)\sigma_{n}$. Therefore, with probability at least $1 - \frac{\delta}{2N_{\epsilon}}$:
\begin{align*}
    \left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})\right| \le 2\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)\sigma_{n}
\end{align*}
Hence, by choosing $\sigma_n = \frac{\rho}{4\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)}$ we arrive:
\begin{align*}
    &\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})\right| \le \frac{\rho}{2}
\end{align*}
and, therefore, for the first term in (\ref{Eq:result_one_overall}) with probability at least $1 - \frac{\delta}{2}$ we have:
\begin{align*}
    &\frac{1}{N_{\epsilon}}\sum_{j=1}^{N_{\epsilon}}\left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \alpha^{\bm{\theta}+\bm{\epsilon}_j}(\bm{x}|\mathcal{D})\right| \le \frac{\rho}{2}
\end{align*}
Combining this result with (\ref{Eq:result_first_bound}) gives, that with probability at least $1 - \delta$ we have:
\begin{align*}
     \left|\overline{\alpha}^{\bm{\theta}} (\bm{x}|\mathcal{D}) - \mathbb{E}_{\epsilon \sim \mathcal{N}(\bm{0}, \sigma_{\epsilon}^{2}\bm{I})}\left[\alpha^{\bm{\theta}+\epsilon}(\bm{x}|\mathcal{D})\right]\right| \le \rho
\end{align*}
upon the following setup:
\begin{align}
\label{Eq:parameter_setup}
    &\sigma_n = \frac{\rho}{4\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)}, \ 
    \sigma_{\bm{\epsilon}} = \min\left\{1, \frac{\rho}{8\left[2\sqrt{p} + \sqrt{\log\frac{4N_{\epsilon}}{\delta}}\right]\left[A_1 + o(1)\right]}\right\},
\end{align}
with
\begin{align*}
    &N_{\epsilon} = \lceil\frac{16\left[\mathbb{E}_{\bm{\epsilon}}\left[\mu^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right] + \frac{\beta\pi}{2}\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta} + \bm{\epsilon}}(\bm{x}|\mathcal{D})\right]\right]}{\delta\rho^2}\rceil.
\end{align*}
Our last step is to prove the existence of constant $A_1$ such that $||\bm{h}_{\bm{\theta}}(\bm{x})||_2\le A_1$ and also to simplify these expressions by deriving bounds on  $\mathbb{E}_{\bm{\epsilon}}\left[\mu_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right]$ and $\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right]$. This will be provided as a separate Claim:

\begin{claim}
Let bounds in (\ref{lemma_conditions}) hold, then there are positive constants $A_1,A_2$ and $A_3$, such that:
\begin{equation}
\label{claim_results}
    ||\bm{h}_{\bm{\theta}}(\bm{x})||_2 \le A_1,\ \ 
    \mathbb{E}_{\bm{\epsilon}}\left[\mu_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right] \le A_2, \ \ \ \mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right] \le A_3.
\end{equation}
\end{claim}

\begin{proof}
We start with bound on $||\bm{h}_{\bm{\theta}}(\bm{x})||_2$. Let us denote for simplicity $\bm{a}_{\bm{\theta}} = [k_{\bm{\theta}}(\bm{x},\bm{x}_i)]_{\bm{x}_i\in\mathcal{D}}$, $\bm{B}_{\bm{\theta}} = \left[\left[k_{\bm{\theta}}(\bm{x},\bm{x}^{\prime})\right]_{\bm{x}\in\mathcal{D},\bm{x}^{\prime}\in\mathcal{D}}+ \bm{I}\right]^{-1}$, $\bm{y} = [y(\bm{x})]_{\bm{x\in\mathcal{D}}}$,  $\bm{m}_{\mathcal{D}} = [m(\bm{x})]_{\bm{x}\in\mathcal{D}}$, $m = m(\bm{x})$, and $k_{\bm{\theta}} = k_{\bm{\theta}}(\bm{x},\bm{x})$, then
\begin{align*}
    &\mu_{\bm{\theta}}(\bm{x}|\mathcal{D}) = \bm{a}^{\mathsf{T}}_{\bm{\theta}}\bm{B}_{\bm{\theta}}[\bm{y} - \bm{m}_{\mathcal{D}}] + m,\ \ \nonumber
    \sigma^2_{\bm{\theta}}(\bm{x}|\mathcal{D}) = \bm{a}_{\bm{\theta}}^{\mathsf{T}}\bm{B}_{\bm{\theta}}\bm{a}_{\bm{\theta}} + k_{\bm{\theta}}
\end{align*}
Let us also denote the size of $\mathcal{D}$ as $N$, then:
have:
\begin{align*}
    &\nabla_{\boldsymbol{\theta}}\mu_{\bm{\theta}}(\bm{x}|\mathcal{D}) = \sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[[y_j - m_j][\bm{a}_{\bm{\theta}}]_i[\boldsymbol{B}_{\bm{\theta}}]_{ij}\right] = \\\nonumber
    &\sum_{i=1}^N\sum_{j=1}^N\left[[y_j - m_j][\bm{B}_{\bm{\theta}}]_{ij}\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right]+\nonumber
    \sum_{i=1}^N\sum_{j=1}^N\left[[y_j - m_j][\bm{a}_{\bm{\theta}}]_i\nabla_{\bm{\theta}}[[\bm{B}_{\bm{\theta}}]_{ij}]\right]
\end{align*}
Consider each term in this expression separately:
\begin{align*}
    &\left|\left|\sum_{i=1}^N\sum_{j=1}^N[y_j - m_j][\bm{B}_{\bm{\theta}}]_{ij}\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right|\right|_2 = \nonumber
    \left|\left|\sum_{i=1}^N[\bm{B}_{\bm{\theta}}[\bm{y} - \bm{m}_{\mathcal{D}}]]_{i}\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right|\right|_2 \le \\\nonumber
    &\sum_{i=1}^N||\bm{B}_{\bm{\theta}}(i,:)||_2||\bm{y} - \bm{m}_{\mathcal{D}}||_2\left|\left|\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right|\right|_2
\end{align*}
Using $|y|\le C$ and $|m(\boldsymbol{x})|\le M_4$ we have $||\bm{y} - \bm{m}_{\mathcal{D}}||_2 \le (C+M_4)\sqrt{N}$ and $||\nabla_{\boldsymbol{\theta}}[\boldsymbol{a}(\boldsymbol{\theta})]_i||_2\le M_2$ we have:
\begin{align}
\label{part_prev_11}
    &\left|\left|\sum_{i=1}^N\sum_{j=1}^N[y_j - m_j][\bm{B}_{\bm{\theta}}]_{ij}\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right|\right|_2 \le
    (C+M_4)\sqrt{N}\sum_{i=1}^N||\bm{B}(\bm{\theta})(i,:)||_2\left|\left|\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i\right|\right|_2 \le\\\nonumber
    &(C+M_4)\sqrt{N}||\bm{B}_{\bm{\theta}}||_F\sum_{i=1}^N||\nabla_{\bm{\theta}}[\boldsymbol{a}_{\bm{\theta}}]_i||_2 \le \nonumber
    (C+M_4)\sqrt{N}\sqrt{\text{rank}(\bm{B}_{\bm{\theta}}}||\bm{B}_{\bm{\theta}}||_2\sum_{i=1}^N||\nabla_{\bm{\theta}}[\bm{a}_{\bm{\theta}}]_i||_2 \le \\\nonumber
    &\frac{(C+M_4)N}{\sigma^2_{n}}\sum_{i=1}^N||\nabla_{\boldsymbol{\theta}}[\boldsymbol{a}(\boldsymbol{\theta})]_i||_2 = \frac{(C+M_4)N^2M_2}{\sigma^2_{n}}
\end{align}
Now, let us consider the second term in the expression for the posterior mean:
\begin{align*}
    &\sum_{i=1}^N\sum_{j=1}^N[y_j - m_j][\bm{a}_{\bm{\theta}}]_i\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right] = \nonumber
    \sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\boldsymbol{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]
\end{align*}
Notice, that the gradient expression above is presented in a form of a vector:
\begin{align*}
    \nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]  = \left[\begin{array}{c}
      \frac{\partial}{\partial\theta_1}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij}, \\
      \vdots \\
      \frac{\partial}{\partial\theta_p}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij}\\ 
        \end{array}
    \right]
\end{align*}
where we use notation $\bm{K}_{\bm{\theta}} = [k_{\bm{\theta}}(\bm{x}_i, \bm{x}_j)]^{N,N}_{i=1,j=1}$. For the $r^{th}$ component we have: 
\begin{equation}
\label{Eq:interm_result}
    \frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij} = 
    \left[-\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\right]_{ij}
\end{equation}
Now we can study the gradient of the second term in the posterior mean expression:
\begin{align*}
    &\left|\left|\sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]\right|\right|_2 \le \nonumber
    \sum_{i=1}^N\left|[\bm{a}_{\bm{\theta}}]_i\right|\left[\sum_{j=1}^N||\bm{y} - \bm{m}_{\mathcal{D}}||_2\left|\left|\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right|\right|_2\right] \le\\\nonumber
    &(C+M_4)\sqrt{N}M_1\sum_{i=1}^N\sum_{j=1}^N\sum_{r=1}^p\left|\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij}\right|
\end{align*}
Using result (\ref{Eq:interm_result}) in the above expression we have: 
\begin{align*}
    &\left|\left|\sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]\right|\right|_2 \le \\\nonumber
    &(C+M_4)\sqrt{N}M_1\sum_{i=1}^N\sum_{j=1}^N\sum_{r=1}^p\left|\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij}\right| \le \\\nonumber
    &(C+M_4)\sqrt{N}M_1\sum_{r=1}^p\sum_{i=1}^N\sum_{j=1}^N\left|\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}_{ij}\right|\le \\\nonumber
    &(C+M_4)N\sqrt{N}M_1\times
    \nonumber
    \sum_{r=1}^p\left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\right|\right|_F
\end{align*}
where we used that $\sum_{i=1}^N\sum_{j=1}^N|\boldsymbol{C}_{ij}|\le N||\boldsymbol{C}||_F$ for any arbitrary matrix $\boldsymbol{C}\in\mathbb{R}^{N\times N}$. Because $\frac{\partial}{\partial\theta_r}[\bm{K}_{\boldsymbol{\theta}} + \sigma_{\text{n}}\boldsymbol{I}] = \frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}$. Therefore:
\begin{align*}
    &\frac{\left|\left|\sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]\right|\right|_2}{(C+M_4)N\sqrt{N}M_1} \le \\\nonumber
    &\sum_{r=1}^p\left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{\text{n}}\boldsymbol{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{\text{n}}\boldsymbol{I}\right]^{-1}\right|\right|_F \le \\\nonumber
    &\sqrt{N}\sum_{r=1}^p\left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\right|\right|_2
\end{align*}
Using properties of matrix 2-norm
$||\cdot||_2$:
\begin{align*}
    \left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{\text{n}}\boldsymbol{I}\right]^{-1}\right|\right|_2 \le \frac{1}{\sigma^2_n}
\end{align*}
Hence,
\begin{align}\label{Eq:intermd_result_two}
    &\frac{\left|\left|\sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]\right|\right|_2}{(C+M_4)N^2M_1} \le\\\nonumber
    &\sum_{r=1}^p\left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\right|\right|_2\left|\left|\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\right|\right|_2\left|\left| \left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{n}\boldsymbol{I}\right]^{-1}\right|\right|_2\le \nonumber
    \frac{1}{\sigma^4_n}\sum_{r=1}^p\left|\left|\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\right|\right|_2.
\end{align}
Let us study the last term in the above expression. Using $\sqrt{c^2_1 + \ldots + c^2_R} \le |c_1| + \ldots + |c_R|$ for any set of real numbers $c_1,\ldots,c_R\in\mathbb{R}$ we have:
\begin{align*}
    &\left|\left|\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\right|\right|_2 = \nonumber
    \left|\left|\left[\begin{array}{ccc}
    \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_1, \boldsymbol{x}_1), & \ldots & \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_1, \boldsymbol{x}_N)  \\
      \vdots & \vdots & \vdots \\
      \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_N, \boldsymbol{x}_1), & \ldots & \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_N, \boldsymbol{x}_N)  \\ 
        \end{array}l
    \right]\right|\right|_2 \le \\\nonumber
    &\left|\left|\left[\begin{array}{ccc}
      \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_1, \boldsymbol{x}_1), & \ldots & \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_1, \boldsymbol{x}_N)  \\
      \vdots & \vdots & \vdots \\
      \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_N, \boldsymbol{x}_1), & \ldots & \frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_N, \boldsymbol{x}_N)  \\ 
        \end{array}
    \right]\right|\right|_F = \\\nonumber
    &\sqrt{\sum_{i=1}^N\sum_{j=1}^N\left[\frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i, \boldsymbol{x}_j)\right]^2} \le \sum_{i=1}^N\sum_{j=1}^N\left|\frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i, \boldsymbol{x}_j)\right|
\end{align*}
Substituting this expression in (\ref{Eq:intermd_result_two}) gives us:
\begin{align}
\label{Eq:part_12}
    &\frac{\left|\left|\sum_{i=1}^N[\bm{a}_{\bm{\theta}}]_i\left[\sum_{j=1}[y_j - m_j]\nabla_{\bm{\theta}}\left[[\bm{B}_{\bm{\theta}}]_{ij}\right]\right]\right|\right|_2}{(C+M_4)N^2M_1} \le 
    \frac{1}{\sigma^4_{n}}\sum_{r=1}^d\sum_{i=1}^N\sum_{j=1}^N\left|\frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i, \boldsymbol{x}_j)\right|\le\\\nonumber
    &\frac{\sqrt{p}}{\sigma^4_{\text{n}}}\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\boldsymbol{\theta}}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i, \boldsymbol{x}_j)\right|\right|_2 \le \frac{N^2\sqrt{p}M_2}{\sigma^4_{n}}.
\end{align}
Hence, combining results (\ref{part_prev_11}) and (\ref{Eq:part_12}) we have:
\begin{equation}
\label{norm_posterior_mean_result}
    ||\nabla_{\boldsymbol{\theta}}\mu_{\bm{\theta}}(\bm{x}|\mathcal{D})||_2 \le \frac{(C+M_4)N^2M_2}{\sigma^2_n}\left[1 + \frac{N^2M_1\sqrt{p}}{\sigma^2_n}\right]
\end{equation}
Now, let us focus on the gradient of the posterior deviation:
\begin{align}\label{part_20}
    &\nabla_{\bm{\theta}}\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D}) = \nonumber
    \nabla_{\bm{\theta}}\left[\sqrt{k_{\bm{\theta}}(\boldsymbol{x}, \bm{x}) - \bm{a}_{\bm{\theta}}^{\mathsf{T}} [\bm{K}_{\bm{\theta}} + \sigma^{2}_{n} \textbf{I}]^{-1} \bm{a}_{\bm{\theta}}}\right] = \\\nonumber
    &\frac{1}{2\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})}\nabla_{\bm{\theta}}\left[k_{\bm{\theta}}(\bm{x}, \boldsymbol{x}) - \bm{a}_{\bm{\theta}}^{\mathsf{T}} [\bm{K}_{\bm{\theta}} + \sigma^{2}_{n} \textbf{I}]^{-1} \bm{a}_{\bm{\theta}}\right] = \nonumber
    \frac{1}{2\sigma_{\bm{\theta}}(\bm{x})}\left[\nabla_{\bm{\theta}}k_{\bm{\theta}}(\bm{x}, \bm{x}) - \nabla_{\bm{\theta}}\left[\bm{a}_{\bm{\theta}}^{\mathsf{T}} [\bm{K}_{\bm{\theta}} + \sigma^{2}_{n} \textbf{I}]^{-1} \bm{a}_{\bm{\theta}}\right]\right]
\end{align}
Let us study the second gradient expression. Using or notation we have:
\begin{align*}
    &\bm{a}_{\bm{\theta}}^{\mathsf{T}} [\bm{K}_{\bm{\theta}} + \sigma^{2}_{n} \textbf{I}]^{-1} \bm{a}_{\bm{\theta}} = \nonumber
    \bm{a}^{\mathsf{T}}_{\bm{\theta}}\bm{B}_{\bm{\theta}}\bm{a}_{\bm{\theta}} =  \sum_{i=1}^N\sum_{j=1}^N[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}
\end{align*}
Hence, for the gradient we have:
\begin{align*}
    &\nabla_{\bm{\theta}}\left[\bm{a}^{\mathsf{T}}_{\bm{\theta}}\bm{B}_{\bm{\theta}}\bm{a}_{\bm{\theta}}\right] = \sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right] = \\\nonumber
    &\sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right][\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij} + \nonumber
    \sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_j\right][\bm{a}_{\bm{\theta}}]_i\left[\bm{B}_{\bm{\theta}}\right]_{ij} + \\\nonumber
    &\sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right][\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j.
\end{align*}
Hence, for the norm of the above expression we have:
\begin{align*}
    &\left|\left|\nabla_{\bm{\theta}}\left[\bm{a}^{\mathsf{T}}_{\bm{\theta}}\bm{B}_{\bm{\theta}}\bm{a}_{\bm{\theta}}\right]\right|\right|_2 = \sum_{i=1}^N\sum_{j=1}^N\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right] = \\\nonumber
    &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\right| + \nonumber
    \sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\right|\right|_2\left|\left[[\bm{a}_{\bm{\theta}}]_i\right][\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right| + \\\nonumber
    &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_j\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right|.
\end{align*}
Let us bound each term in this expression:
\begin{enumerate}
    \item The first term:
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\right| \le \\\nonumber
        &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|\left|\bm{a}_{\bm{\theta}}\right|\right|_2\left|\left|\bm{a}_{\bm{\theta}}\right|\right|_2\le\nonumber
        M^2_1\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2
    \end{align*}
    Using previous bound for $\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2$ we have:
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\right| \le\nonumber
        M^2_1\sum_{i=1}^N\sum_{j=1}^N\sum_{r=1}^p\left|\frac{\partial}{\partial\theta_r}\left[\bm{K}_{\bm{\theta}} + \sigma^{2}_{n} \textbf{I}\right]^{-1}_{ij}\right| = \\\nonumber
        &NM^2_1\sum_{r=1}^p\left|\left|\left[\bm{K}_{\bm{\theta}} + \sigma_{n}\bm{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\bm{K}_{\bm{\theta}}\left[\bm{K}_{\bm{\theta}} + \sigma_{n}\bm{I}\right]^{-1}\right|\right|_F \le\\\nonumber
        &N^{\frac{3}{2}}M^2_1\sum_{r=1}^p\left|\left|\left[\bm{K}_{\bm{\theta}} + \sigma_{n}\bm{I}\right]^{-1}\frac{\partial}{\partial\theta_r}\bm{K}_{\boldsymbol{\theta}}\left[\bm{K}_{\bm{\theta}} + \sigma_{n}\bm{I}\right]^{-1}\right|\right|_2
    \end{align*}
    Since $\left|\left|\left[\bm{K}_{\boldsymbol{\theta}} + \sigma_{\text{n}}\boldsymbol{I}\right]^{-1}\right|\right|_2 \le\frac{1}{\sigma^2_n}$ we have:
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\right| \le \nonumber
        \frac{N\sqrt{N}M^2_1}{\sigma^4_n}\sum_{r=1}^p\sum_{i=1}^N\sum_{j=1}^N\left|\frac{\partial}{\partial\theta_r}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i,\boldsymbol{x}_j)\right|.
    \end{align*}
    Using $\sum_{r=1}^p\sum_{i=1}^N\sum_{j=1}^N\left|\frac{\partial}{\partial\theta_r}k_{\bm{\theta}}(\bm{x}_i,\bm{x}_j)\right| = \sqrt{p}\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\boldsymbol{\theta}}k_{\boldsymbol{\theta}}(\boldsymbol{x}_i,\boldsymbol{x}_j)\right|\right|_2 \le N^2\sqrt{p}M_2$, we have:
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N\left|\left|\nabla_{\bm{\theta}}\left[\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right]\right|\right|_2\left|[\bm{a}_{\bm{\theta}}]_i[\bm{a}_{\bm{\theta}}]_j\right| \le \frac{N^{\frac{7}{2}}\sqrt{p}M^2_1M_2}{\sigma^4_n}
    \end{align*}
    
    \item The second and the third terms are identical with respect to bounding strategy:
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N||\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right]||_2\left|[\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right| = \nonumber
        \sum_{i=1}^N\left|\bm{B}_{\bm{\theta}}(i,:)\bm{a}_{\bm{\theta}}\right|\left|\left|\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right]\right|\right|_2 \le\\\nonumber
        &\sum_{i=1}^N\left|\left|\bm{B}_{\bm{\theta}}(i,:)\right|\right|_2\left|\left|\bm{a}_{\bm{\theta}}\right|\right|_2\left|\left|\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right]\right|\right|_2 \le \nonumber
        ||\bm{B}_{\bm{\theta}}||_F||\bm{a}_{\bm{\theta}}||_2\sum_{i=1}^N\left|\left|\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right]\right|\right|_2
    \end{align*}
    Since $||\bm{B}_{\bm{\theta}}||_F \le \sqrt{\text{rank}(\bm{B}_{\bm{\theta}})}||\bm{B}_{\bm{\theta}}||_2 \le \frac{\sqrt{N}}{\sigma^2_{\text{n}}}$. Hence,
    \begin{align*}
        &\sum_{i=1}^N\sum_{j=1}^N||\nabla_{\bm{\theta}}\left[[\bm{a}_{\bm{\theta}}]_i\right]||_2\left|[\bm{a}_{\bm{\theta}}]_j\left[\bm{B}_{\bm{\theta}}\right]_{ij}\right|\le \frac{N\sqrt{N}M_1M_2}{\sigma^2_n}
    \end{align*}
\end{enumerate}
Combining these results and using $||\nabla_{\bm{\theta}}k_{\bm{\theta}}(\bm{x},\bm{x})|| \le M_2$,  $\left|\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})\right| \ge k_{\bm{\theta}}(\bm{x},\bm{x}) \ge M_0$, we have:
\begin{equation}
\label{norm_posterior_deviat_result}
    \left|\left|\nabla_{\bm{\theta}}\left[\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})\right]\right|\right|_2 \le \frac{N\sqrt{N}M_1M_2}{2\sigma^2_nM_0}\left[\frac{N^2\sqrt{p}M_1}{\sigma^2_n}+2\right]
\end{equation}
Hence, combining (\ref{norm_posterior_mean_result}) and (\ref{norm_posterior_deviat_result})  we have:
\begin{align*}
    &||\bm{h}_{\bm{\theta}}(\bm{x}|\mathcal{D})||_2\le \nonumber
    ||\nabla_{\boldsymbol{\theta}}\mu_{\bm{\theta}}(\bm{x}|\mathcal{D})||_2 + \sqrt{\frac{\beta\pi}{2}}\left|\left|\nabla_{\bm{\theta}}\left[\sigma_{\bm{\theta}}(\bm{x}|\mathcal{D})\right]\right|\right|_2 \le\\\nonumber
    &\frac{(C+M_4)N^2M_2}{\sigma^2_n}\left[1 + \frac{N^2M_1\sqrt{p}}{\sigma^2_n}\right] + \nonumber
    \sqrt{\frac{\beta\pi}{2}}\frac{N\sqrt{N}M_1M_2}{2\sigma^2_nM_0}\left[\frac{N^2\sqrt{p}M_1}{\sigma^2_n}+2\right] \triangleq A_1.
\end{align*}
Now, we are ready to bound the other two terms in the claim:
\begin{align*}
    &\mu^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D}) \le 2\left[\bm{a}^{\mathsf{T}}_{\bm{\theta}+\bm{\epsilon}}\bm{B}_{\bm{\theta}+\bm{\epsilon}}[\bm{y} - \bm{m}_{\mathcal{D}}]\right]^2 + 2|m|^2 \le \nonumber
    2\frac{(C + M_4)^2M^2_1}{\sigma^4_n} + 2M^2_4
\end{align*}
Therefore, for $\mathbb{E}_{\bm{\epsilon}}\left[\mu^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right]$ we have:
\begin{align*}
    &\mathbb{E}_{\bm{\epsilon}}\left[\mu^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right] \le 2\frac{(C + M_4)^2M^2_1}{\sigma^4_n} + 2M^2_4 \triangleq A_2.
\end{align*}
Finally, for the posterior mean:
\begin{align*}
    &\sigma^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D}) \le k_{\bm{\theta}}(\bm{x},\bm{x}) + \bm{a}^{\mathsf{T}}_{\bm{\theta}+\bm{\epsilon}}\bm{B}_{\bm{\theta}+\bm{\epsilon}}\bm{a}_{\bm{\theta}+\bm{\epsilon}} \le \nonumber
    M_1 + \frac{M^2_1}{\sigma^2_n}
\end{align*}
Therefore, for $\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right]$ we have:
\begin{align*}
    &\mathbb{E}_{\bm{\epsilon}}\left[\sigma^2_{\bm{\theta}+\bm{\epsilon}}(\bm{x}|\mathcal{D})\right] \le M_1 + \frac{M^2_1}{\sigma^2_n} \triangleq A_3.
\end{align*}
This finishes the proof of the claim.
\end{proof}
Having equipped with these results, we can further simplify the setup expressions (\ref{Eq:parameter_setup}):
\begin{align*}
    &\sigma_n = \frac{\rho}{4\Phi^{-1}\left(1 - \frac{\delta}{8N_{\epsilon}}\right)},\ \ \nonumber
    \sigma_{\bm{\epsilon}} = \min\left\{1, \frac{\rho}{8\left[2\sqrt{p} + \sqrt{\log\frac{4N_{\epsilon}}{\delta}}\right]\left[A_1 + o(1)\right]}\right\},
\end{align*}
with
\begin{align*}
    &N_{\epsilon} = \left\lceil\frac{16\left[A_2 + \frac{\beta\pi}{2}A_3\right]}{\delta\rho^2}\right\rceil.
\end{align*}
This finishes the proof of the lemma.
\end{proof}

\section{Experimental Details} \label{App:ExpDetails}

\subsection{Black-Box Functions} 
As specified in Section 3, we evaluate black-box optimisation solvers based on their performances on a large set of tasks from \texttt{Bayesmark} package. Each task consists in optimising the hyper-parameters of a model to minimise the cross validation loss incurred when this model is applied to perform a regression (reg) or a classification (clf) on a given dataset. 
 Thus, a task is characterised by a model, a dataset and a loss function, or metric, measuring the quality of the regression or classification. In total, $108$ distinct tasks can be defined from the valid combination of the nine models specified in Table~\ref{tab:search-space}, the following six real-world UCI datasets \citep{2019_Dua}, Boston (reg), Breast Cancer (clf), Diabetes (reg), Digits (clf), Iris (clf) and Wine (clf); the following two regression metrics, negative mean-squared error (MSE), negative mean absolute error (MAE), and two classification metrics, negative log-likelihood (NLL) and negative accuracy (ACC).
 The results reported in Figures 3 and 4 of the main paper have been obtained by applying each black-box optimisation method  using $16$ iterations of $8$-batch acquisition steps on all of the $108$ tasks. In order to provide a reliable evaluation of the different solvers, we repeated each run with $20$ random seeds and considered the normalised score given by:
    \begin{equation}
    \label{eq:score}
        \textbf{Normalised Score} = 100 \times \frac{\mathcal{L} - \mathcal{L}^*}{\mathcal{L}^{\text{rand}} - \mathcal{L}^*}
    \end{equation}
where $\mathcal{L}$ is the best-achieved cross validation loss at the end of the $16$ acquisition steps, $\mathcal{L}^*$ is the estimated optimal loss for the task and $\mathcal{L}^{\text{rand}}$ is the mean loss (across multiple runs) obtained using random search with the same number of acquisition steps. The normalisation procedure allows to aggregate the  scores across tasks although different cross-validation loss functions were used. 
% should we mention this set of tasks was used for Neurips competition?
 
    
\subsection{Black-Box Optimisation Variables} % 
    % https://github.com/uber/bayesmark/blob/master/bayesmark/sklearn_funcs.py
    
    We provide in Table~\ref{tab:search-space} and Table \ref{tab:search-space-reg} the list of the hyperparameters controlling the behaviour of each model along with their optimisation domains, which can differ whether the model is used for a classification or a regression task.  The search domain can include a mix of continuous and integer variables (e.g. MLP-SGD set of hyperparameters includes a hidden layer size, which needs to be an integer, and an initial learning rate that can take any values between $10^{-5}$ and $10^{-1}$), and its dimensionality - which corresponds to the number of hyperparameters to tune - ranges from $2$ to $9$. We also specify in the last column of these Tables whether the search domain is modified through a standard transformation ( $\log$ or $\operatorname{logit}$) to ease optimisation. 
    
\begin{table*}
\centering
\caption{Search spaces for hyperparameter tuning on classification tasks. We specify the type of each hyperparameters (with $\mathbb{R}$ for real-valued and $\mathbb{Z}$ for integer valued)as well as the search domain. We specify $\log-\mathcal{U}$ (resp. $\text{logit}-\mathcal{U}$) to indicate that a $\log$ (resp. $\text{logit}$) transformation is applied to the optimisation domain.}
\label{tab:search-space}
\begin{tabular}{llcl}
\toprule
Model & Parameter  &  Type &  Domain \\
\midrule
\textbf{kNN} &  n\_neighbors & $\mathbb{Z}$ & $\mathcal{U}(1, 25)$ \\ 
\ & p & $\mathbb{Z}$ & $\mathcal{U}(1, 4)$ \\ 
\textbf{Support Vector Machine} &  C & $\mathbb{R}$ & $\log-\mathcal{U}(1, 10^3)$ \\ 
\ & gamma & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-4}, 10^{-3})$ \\ 
\ & tol & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\textbf{Decision Tree} &  max\_depth & $\mathbb{Z}$ & $\mathcal{U}(1, 15)$ \\ 
\ & min\_samples\_split & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.99)$ \\ 
\ & min\_samples\_leaf & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.49)$ \\ 
\ & min\_weight\_fraction\_leaf & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.49)$ \\ 
\ & max\_features & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.99)$ \\ 
\ & min\_impurity\_decrease & $\mathbb{R}$ & $\mathcal{U}(0, 0.5)$ \\ 
\textbf{Random Forest} &  max\_depth & $\mathbb{Z}$ & $\mathcal{U}(1, 15)$ \\ 
\ & max\_features & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.99)$ \\ 
\ & min\_samples\_split & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.99)$ \\ 
\ & min\_samples\_leaf & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.49)$ \\ 
\ & min\_weight\_fraction\_leaf & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.01, 0.49)$ \\ 
\ & min\_impurity\_decrease & $\mathbb{R}$ & $\mathcal{U}(0, 0.5)$ \\ 
\textbf{MLP-Adam} &  hidden\_layer\_sizes & $\mathbb{Z}$ & $\mathcal{U}(50, 200)$ \\ 
\ & alpha & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{1})$ \\ 
\ & batch\_size & $\mathbb{Z}$ & $\mathcal{U}(10, 250)$ \\ 
\ & learning\_rate\_init & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\ & tol & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\ & validation\_fraction & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.1, 0.9)$ \\ 
\ & beta\_1 & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.5, 0.99)$ \\ 
\ & beta\_2 & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.9, 1 - 10^{-6})$ \\ 
\ & epsilon & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-9}, 10^{-6})$ \\ 
\textbf{MLP-SGD} &  hidden\_layer\_sizes & $\mathbb{Z}$ & $\mathcal{U}(50, 200)$ \\ 
\ & alpha & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{1})$ \\ 
\ & batch\_size & $\mathbb{Z}$ & $\mathcal{U}(10, 250)$ \\ 
\ & learning\_rate\_init & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\ & power\_t & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.1, 0.9)$ \\ 
\ & tol & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\ & momentum & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.001, 0.999)$ \\ 
\ & validation\_fraction & $\mathbb{R}$ & $\text{logit}-\mathcal{U}(0.1, 0.9)$ \\ 
\textbf{AdaBoost} &  n\_estimators & $\mathbb{Z}$ & $\mathcal{U}(10, 100)$ \\ 
\ & learning\_rate & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-4}, 10^{1})$ \\ 
\textbf{Lasso} &  C & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\ & intercept\_scaling & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\textbf{Linear} &  C & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\ & intercept\_scaling & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
    \caption{Models and search spaces for hyperparameter tuning on regression tasks. Models having same search spaces for classification and regression tasks are omitted (see Table~\ref{tab:search-space}).} 
\label{tab:search-space-reg}
\begin{tabular}{llcl}
\toprule
Model & Parameter  &  Type &  Domain \\
\midrule
\textbf{AdaBoost} &  n\_estimators & $\mathbb{Z}$ & $\mathcal{U}(10, 100)$ \\ 
\ & learning\_rate & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-4}, 10^{1})$ \\ 
\textbf{Lasso} &  alpha & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\ & fit\_intercept & $\mathbb{Z}$ & $\mathcal{U}(0, 1)$ \\ 
\ & normalize & $\mathbb{Z}$ & $\mathcal{U}(0, 1)$ \\ 
\ & max\_iter & $\mathbb{Z}$ & $\log-\mathcal{U}(10, 5000)$ \\ 
\ & tol & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-5}, 10^{-1})$ \\ 
\ & positive & $\mathbb{Z}$ & $\mathcal{U}(0, 1)$ \\ 
\textbf{Linear} &  alpha & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-2}, 10^{2})$ \\ 
\ & fit\_intercept & $\mathbb{Z}$ & $\mathcal{U}(0, 1)$ \\ 
\ & normalize & $\mathbb{Z}$ & $\mathcal{U}(0, 1)$ \\ 
\ & max\_iter & $\mathbb{Z}$ & $\log-\mathcal{U}(10, 5000)$ \\ 
\ & tol & $\mathbb{R}$ & $\log-\mathcal{U}(10^{-4}, 10^{-1})$ \\ 
\bottomrule
\end{tabular}
\end{table*}


% \subsection{Black-Box Optimisers} 

% In this work we compare a wide variety of black-box optimisers. TuRBO~\cite{eriksson2019scalable}, PySOT~\cite{eriksson2019pysot} , Hyperopt~\cite{bergstra2013hyperopt}, Skopt~\cite{markov2017skopt}, OpenTuner~\cite{ansel2014opentuner}, Nevergrad~\cite{rapin2018nevergrad}. We introduce TuRBO+ which is an adaptation of TurBO with as many of the surrogate model modifications that we performed, in order to make a fairer comparison with the underlying Bayesian optimisation process between G-BO and TurBO. Lastly, we also include a random-search baseline. 

\subsection{Additional Results}\label{Sec:App:full-results}
Table~\ref{tab:summary-perf-compare} synthesises the performances achieved on the $108$ tasks by the black-box optimisation solvers considered in our experiments. We note that the distribution of the scores attained by  \texttt{G-BO} has the largest mean and the smallest standard-deviation, indicating significant out-performance of this method over alternative solvers. 
In a complementary fashion, normalised score distributions obtained on each task by each black-box optimisers are provided in Figure~\ref{fig:summary_all_models}. Each dataset, model pair have two available metrics for each classification/ regression scenario. In order for easier visualisation we reduce the tasks from 108 to 52 by averaging each seed over the normalised score achieved for both metrics (MAE, MSE) for regression and (NLL, ACC) for classification tasks. In summary, we see \texttt{G-BO} outperforming all other baselines in 32 out of 54 tasks ($59\%$). 

    \begin{table*}[t]
    \centering
\begin{tabular}{lrrrrrrrr}
\toprule
      Algorithm &    Mean &    Std &     Median &     40$^{th}$ Centile &    30$^{th}$ Centile &    20$^{th}$ Centile &  5$^{th}$ Centile \\
\midrule
          \texttt{G-BO} &  $\bm{100.12}$ &   $\bm{8.70}$ &  $\bm{100.01}$ &  $\bm{100.00}$ &  $\bm{99.88}$ &  $\bm{98.64}$ &  $\bm{85.71}$ \\
          \texttt{PySOt} &   98.18 &   9.03 &  100.00 &   99.81 &  98.60 &  95.36 &  80.00 \\
          \texttt{TuRBO} &   97.95 &  10.80 &  100.00 &   99.88 &  98.75 &  95.26 &  78.63 \\
       \texttt{HyperOpt} &   96.37 &   8.79 &   99.31 &   98.16 &  95.94 &  92.38 &   78.52 \\
          \texttt{SkOpt} &   96.18 &  11.51 &   99.78 &   98.66 &  96.73 &  91.62 &  74.77 \\
\texttt{TuRBO+} &   95.29 &  10.93 &   98.97 &   97.60 &  95.27 &  90.92  &  74.77 \\
      \texttt{OpenTuner} &   94.32 &  14.18 &   98.44 &   96.93 &  93.84 &  89.97  &  68.96 \\
\texttt{NeverGrad} &   93.20 &  17.52 &   99.65 &   97.84 &  94.57 &  88.28 &  55.34 \\
\texttt{BOHB} &   92.03 &  11.16  &  96.02 &  93.55 &  90.14  & 85.71   & 67.82 \\
  \texttt{Random-Search} &   92.00 &  11.71 &   96.18 &   93.55 &  90.05 &  85.16  &  69.55 \\
\bottomrule
\end{tabular}
    \caption{Mean and n-th percentile normalized scores over $108$ black-box functions, each repeated with 20 random seeds. We see significant mean improvements from \texttt{G-BO} compared with all other algorithms.
}
    \label{tab:summary-perf-compare}
\end{table*}


    \begin{figure*}
    \centering
    \includegraphics[width=.87\textwidth]{resources/performance_plot/summary_best_datasets_models_all.pdf}
    \caption{Normalised score (see \ref{eq:score}) obtained by each black-box optimiser on all tasks. On each graph optimisers are ranked by mean scores. Overall we see \texttt{G-BO} outperforming all other baselines in 32 out of 54 tasks ($59\%$).}
    \label{fig:summary_all_models}
    \end{figure*}


\subsection{Implementation Details for \texttt{BOHB}}

\texttt{BOHB} is a scalable hyper-parameter tuning algorithm introduced in \cite{falkner2018bohb} mixing bandits and BO approaches to achieve strong anytime and final performances. Contrary to the other solvers considered in this paper, \texttt{BOHB} is specifically designed to tackle multi-fidelity optimisation and it uses Hyperband~\cite{li2017hyperband} routine to define the fidelity levels under which points are asynchronously evaluated. The selection of points follows a BO strategy based on Tree Parzen Estimator (TPE) %~\ref{Bergstra_2011}
method. Given a dataset $\mathcal{D}$ of already observed data points and a threshold $\alpha\in \mathbb{R}$, the TPE models $p(\bm{x}|y)$ using kernel density estimations of 
\begin{align*}
    \ell(\bm{x}) &= p(y < \alpha|\bm{x}, \mathcal{D}) \\
    g(\bm{x}) &= p(y \geq \alpha | \bm{x},\mathcal{D}). 
\end{align*}
 In the TPE algorithm, maximising the expected improvement criterion
 \begin{equation*}
     \alpha_\text{EI}(\boldsymbol{x}) = \int \max(0, \alpha - p(y|\boldsymbol{x}))  p(y|\boldsymbol{x}) d y
 \end{equation*}  
 is equivalent to maximising the ratio   $r(x) = \tfrac{\ell(\bm{x})}{g(\bm{x})}$  %~\ref{Bergstra_2011}
 which is carried out to select a single new candidate point at a time.

In the absence of a multi-fidelity setup in our experiments, we ran a modified version of the \texttt{BOHB} algorithm implemented in the \texttt{HpBandSter} package. We left the TPE method for modelling unchanged but we ignored the fidelity level assignment from Hyperband. Moreover, as our experimental setup involves batch-acquisitions, we tested two alternatives to the standard BOHB acquisition procedure to support synchronous suggestion of multiple points. In a first approach, we run $q$ independent maximisation processes of $r(\bm{x})$ from random starting points and recover a single candidate from each process to form the $q$-batch suggestion. In a second approach, we obtain one point as a result of a single maximisation of $r(\bm{x})$ and we sample $q-1$ random points to complete the $q$-batch suggestion. As the latter method yields better overall performance, the results reported in this work under \texttt{BOHB} label have been obtained using the second approach.

\section{Hypothesis Testing for Heteroscedasticity}\label{Sec:App:Hetero}

GP modelling  usually considers a conditional normal distribution of the observations $y | \cdot \sim \mathcal{N}(f(\cdot), \sigma^2(\cdot))$. In most cases GP regression is run assuming $\sigma(\cdot)^2$ to be constant, in which case the GP is called homoscedastic. To assess whether this assumption holds for the tasks under examination, we used Levine's test and the Fligner and Killeen test.

To run these tests on a given task, we evaluated $k=50$ distinct sets of hyperparameters $\{x_i\}_{1\leq i \leq k}$ for $n=10$ times and obtained scores $\{Y_{i j}\}_{1\leq i \leq k, 1 \leq j \leq n}$, where $Y_{i j}$ is the $j^\text{th}$ score observed when evaluating the $i^\text{th}$ configuration. For $i = 1, \dots, k$, let $\sigma_i^2$ denote the observed variance of $y | x_i$, then 
both Levine's and Fligner and Killeen tests share the same null hypothesis of homoscedasticity:
\begin{equation*}
    H_0: \sigma_1^2 = \dots = \sigma_k^2.
\end{equation*}

In all 108 tests, we see a p-value significantly lower than $0.05$ in $72$ tasks using Levene's test, and in $73$ tasks using Fligner and Killeen. Such results (shown in detail in Appendix~\ref{Sec:App:Hetero}) imply that at least $66\%$ of the experimental tasks exhibit heteroscedastic behaviour. Additionally, Figure~\ref{fig:heteroscedasticity-plots} illustrates the heteroscedasticity of several tasks showing drastic changes of the observed noise level around the mean validation accuracy (\textbf{hyper-parameter}$_i$) for varying values of hyper-parameter. 

\subsection{Levine's Test}
Levine's test statistic is defined as
\begin{equation*}
    W = \frac{N - k}{k - 1} \cdot \frac{\sum_{i=1}^{k} n (\bar{Z}_{i \cdot} - \bar{Z}_{\cdot \cdot})^2}{\sum_{i=1}^{k} \sum_{j=1}^{n} (Z_{i j} - \bar{Z}_{i \cdot})^2}
\end{equation*}
where $N = k\times n$, $Z_{i j} = |Y_{i j} - \tfrac{1}{n}\sum_{j=1}^{n} Y_{i j}|$, $\bar{Z}_{i \cdot} = \tfrac{1}{n}\sum_{j=1}^{n} Z_{i j}$ and $\bar{Z}_{\cdot \cdot} = \tfrac{1}{k}\sum_{i=1}^{k} \bar{Z}_{i\cdot}$, for all $i = 1, \dots, k$, $j = 1, \dots, n$.
The Levene test rejects the homoscedasticity hypothesis $H_0$ if
\begin{equation*}
    W > F_{\alpha, k-1, N - k}
\end{equation*}
where $F_{\alpha, k-1, N - k}$ is the upper critical value at a significance level $\alpha$ of the $F$ distribution with $k-1$ and $N-k$ degrees of freedom.

Fligner and Killeen test is an alternative to Levene's test that is particularly robust to outliers.

\subsection{Fligner \& Killeen Test}
Computation of the Fligner and Killeen test requires ranking all the absolute values $\{|Y_{i j} - \Tilde{Y}_i|\}_{1\leq i \leq k, 1 \leq j \leq n}$ where $\Tilde{Y}_i$ is the median of $\{Y_{i j}\}_{1 \leq j \leq n}$. Increasing scores $a_{N,r} = \Phi^{-1}\left(\tfrac{1 + \tfrac{r}{N + 1}}{2}\right)$ are associated to each rank $r = 1,\dots, N$, where $N =kn$ and $\Phi(\cdot)$ is the cumulative distribution function for a standard normal variable. We denote the rank score associated to $Y_{ij}$ as $r_{ij}$.

The Fligner and Killeen test statistic is given by
\begin{equation*}
    \chi_{o}^{2}=\frac{\sum_{i=1}^{k} n\left(\bar{A}_{i}-\bar{a}\right)^{2}}{V^{2}}
\end{equation*}
where $\bar{A}_i = \tfrac{1}{n}\sum_{j=1}^{n} a_{N, r_ij}$, $\bar{a} = \tfrac{1}{N} \sum_{r=1}^{N} a_{N, r}$ and $V^2 = \tfrac{1}{N - 1}\sum_{r=1}^N (a_{N,r} - \bar{a})^2$.

As $\chi_0$ has asymptotic $\mathcal{X}^2$ distribution with $(k-1)$ degrees of freedom, therefore the test rejects the homoscedasticity hypothesis $H_0$ if
\begin{equation*}
    \chi_0 > \mathcal{X}^2_{\alpha, k-1}
\end{equation*}
where $\mathcal{X}^2_{\alpha, k-1}$ is the upper critical value at a significance level $\alpha$ of the $\mathcal{X}^2$ distribution with $k-1$ degrees of freedom.

The results of the Levine test as well as the Fligner and Killeen test are reported in Tables~\ref{tab:search-spacehetero-tests-wine}-\ref{tab:search-spacehetero-tests-iris}.

  {\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{ccccc}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_digits_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_digits_nll_intercept_scaling.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_iris_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_iris_nll_intercept_scaling.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_wine_nll_intercept_scaling.pdf}}
    \\
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/lasso_wine_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_breast_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_breast_nll_intercept_scaling.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_digits_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_digits_nll_intercept_scaling.pdf}}
    \\  
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_iris_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_iris_nll_intercept_scaling.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_wine_nll_C.pdf}} & \hspace{-0.5cm}
    \subfloat{\includegraphics[width=0.19\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/hetero_test/linear_wine_nll_intercept_scaling.pdf}} & \hspace{-0.5cm}
    \end{tabular}
    \caption{These figures show for several tasks the evolution of the observed noise level as hyperparameter values vary. Changes in the standard deviation magnitude (represented by the shaded areas) indicate that the noise level depends on the hyperparameter value, in other words they indicate heteroscedasticity. Drastic changes in standard deviation level are notably observed for (Lasso, Iris, NLL) or (Linear, Digits, NLL) tasks.}
    \label{fig:heteroscedasticity-plots}
    \end{figure*}
    }

\section{Acquisition Function Conflicts}\label{Sec:App:Conflict}
The full set of experiments described in section 3.3 of the main paper, highlighting conflicts of widely used acquisition functions, can be visualised in  Figures~\ref{fig:acq-func-conflicts-0}-\ref{fig:acq-func-conflicts-5}. For each plot, respective maximisers of EI, PI and UCB are shown with vertical lines to clearly indicate when optimising different acquisition functions leads to conflicting recommendations. 

{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_boston_mae_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_boston_mae_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_breast_acc_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_breast_acc_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_breast_nll_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_breast_nll_n_estimators_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_diabetes_mae_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_diabetes_mae_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_digits_acc_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_digits_acc_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_digits_nll_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_digits_nll_n_estimators_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_iris_acc_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_iris_acc_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_iris_nll_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_iris_nll_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_wine_acc_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_wine_acc_n_estimators_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_wine_nll_learning_rate_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/ada_wine_nll_n_estimators_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_boston_mae_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_breast_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_diabetes_mae_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_digits_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_iris_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_min_samples_leaf_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-0}
    \end{figure*}}
    
{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/DT_wine_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_boston_mae_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_boston_mae_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_breast_acc_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_breast_acc_p_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_breast_nll_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_breast_nll_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_diabetes_mae_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_diabetes_mae_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_digits_acc_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_digits_acc_p_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_digits_nll_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_digits_nll_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_iris_acc_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_iris_acc_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_iris_nll_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_iris_nll_p_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_wine_acc_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_wine_acc_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_wine_nll_n_neighbors_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/kNN_wine_nll_p_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_breast_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_breast_acc_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_breast_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_breast_nll_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_digits_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_digits_acc_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_digits_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_digits_nll_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_iris_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_iris_acc_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_iris_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_iris_nll_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_wine_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_wine_acc_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_wine_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/lasso_wine_nll_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_breast_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_breast_acc_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_breast_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_breast_nll_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_digits_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_digits_acc_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_digits_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_digits_nll_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_iris_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_iris_acc_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_iris_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_iris_nll_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_wine_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_wine_acc_intercept_scaling_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_wine_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/linear_wine_nll_intercept_scaling_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_beta_1_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_hidden_layer_sizes_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_boston_mae_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_beta_1_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-1}
    \end{figure*}}
    
{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_acc_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_beta_1_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_hidden_layer_sizes_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_breast_nll_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_beta_1_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_diabetes_mae_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_beta_1_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_hidden_layer_sizes_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_beta_1_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_digits_nll_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_beta_1_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_hidden_layer_sizes_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_beta_1_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_iris_nll_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_beta_1_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_hidden_layer_sizes_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_beta_1_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-2}
    \end{figure*}}
    
{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_beta_2_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_epsilon_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-adam_wine_nll_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_power_t_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_boston_mae_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_learning_rate_init_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_batch_size_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_breast_nll_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_power_t_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_diabetes_mae_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_learning_rate_init_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_batch_size_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_digits_nll_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_power_t_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_acc_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_learning_rate_init_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_iris_nll_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_batch_size_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-3}
    \end{figure*}}
    
{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_power_t_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_acc_validation_fraction_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_alpha_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_batch_size_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_hidden_layer_sizes_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_learning_rate_init_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_momentum_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_power_t_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/MLP-sgd_wine_nll_validation_fraction_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_boston_mae_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_breast_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_diabetes_mae_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_digits_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_iris_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_min_samples_leaf_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_acc_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_max_depth_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_max_features_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_min_impurity_decrease_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_min_samples_leaf_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-4}
    \end{figure*}}
    
{\renewcommand{\arraystretch}{0}
    \begin{figure*}
    \centering
    \begin{tabular}{cccccc}
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_min_samples_split_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/RF_wine_nll_min_weight_fraction_leaf_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_boston_mae_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_boston_mae_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_boston_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_acc_C_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_acc_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_nll_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_nll_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_breast_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_diabetes_mae_C_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_diabetes_mae_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_diabetes_mae_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_acc_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_nll_C_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_nll_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_digits_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_acc_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_nll_C_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_nll_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_iris_nll_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_acc_C_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_acc_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_acc_tol_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_nll_C_0.pdf}}
\\
\subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_nll_gamma_0.pdf}}
 & \hspace{-0.5cm} \subfloat{\includegraphics[width=0.16\textwidth, trim={0 0.5cm 0 0.4cm}, clip]{resources/acq_plots/SVM_wine_nll_tol_0.pdf}}
\\
 \end{tabular}
    \caption{Conflicting acquisition functions}
    \label{fig:acq-func-conflicts-5}
    \end{figure*}}
    
\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{wine} dataset}
\label{tab:search-spacehetero-tests-wine}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{wine} & DT & acc & 127.3 & \textbf{6.912e-09} & 3.553 & \textbf{7.195e-13} \\ 
  & MLP-adam & acc & 85.37 & \textbf{9.945e-04} & 1.874 & \textbf{5.544e-04} \\ 
  & MLP-sgd & acc & 109 & \textbf{1.845e-06} & 2.48 & \textbf{5.701e-07} \\ 
  & RF & acc & 128.5 & \textbf{4.717e-09} & 5.069 & \textbf{2.014e-21} \\ 
  & SVM & acc & 28.73 & 0.9908 & 0.5136 & 0.9975 \\ 
  & ada & acc & 156.6 & \textbf{3.527e-13} & 3.968 & \textbf{3.215e-15} \\ 
  & kNN & acc & 37.67 & 0.8807 & 0.6869 & 0.9473 \\ 
  & lasso & acc & 29.8 & 0.9862 & 0.5981 & 0.9859 \\ 
  & linear & acc & 21.28 & 0.9998 & 0.3839 & 1 \\ 
  & DT & nll & 349.2 & \textbf{6.614e-47} & 10.46 & \textbf{1.115e-48} \\ 
  & MLP-adam & nll & 57.19 & 0.1971 & 1.21 & 0.1646 \\ 
  & MLP-sgd & nll & 110.1 & \textbf{1.362e-06} & 2.597 & \textbf{1.380e-07} \\ 
  & RF & nll & 258 & \textbf{3.660e-30} & 6.468 & \textbf{4.597e-29} \\ 
  & SVM & nll & 57.18 & 0.1975 & 1.006 & 0.4663 \\ 
  & ada & nll & 152.8 & \textbf{1.323e-12} & 3.072 & \textbf{3.555e-10} \\ 
  & kNN & nll & 178.2 & \textbf{1.410e-16} & 5.446 & \textbf{1.635e-23} \\ 
  & lasso & nll & 83.94 & \textbf{1.394e-03} & 1.782 & \textbf{1.416e-03} \\ 
  & linear & nll & 185.8 & \textbf{8.404e-18} & 5.01 & \textbf{4.312e-21} \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{breast} dataset}
\label{tab:search-spacehetero-tests-breast}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{breast} & DT & acc & 97.79 & \textbf{4.302e-05} & 4.62 & \textbf{6.650e-19} \\ 
  & MLP-adam & acc & 133 & \textbf{1.113e-09} & 2.939 & \textbf{1.923e-09} \\ 
  & MLP-sgd & acc & 116.8 & \textbf{1.854e-07} & 2.469 & \textbf{6.495e-07} \\ 
  & RF & acc & 154.9 & \textbf{6.469e-13} & 6.661 & \textbf{4.353e-30} \\ 
  & SVM & acc & 20.7 & 0.9999 & 0.3995 & 0.9999 \\ 
  & ada & acc & 272.5 & \textbf{9.178e-33} & 13.57 & \textbf{6.582e-62} \\ 
  & kNN & acc & 33.16 & 0.9596 & 0.5519 & 0.9941 \\ 
  & lasso & acc & 20.78 & 0.9999 & 0.4291 & 0.9998 \\ 
  & linear & acc & 21.15 & 0.9998 & 0.4545 & 0.9995 \\ 
  & DT & nll & 260.5 & \textbf{1.280e-30} & 9.52 & \textbf{2.294e-44} \\ 
  & MLP-adam & nll & 166.6 & \textbf{1.008e-14} & 3.643 & \textbf{2.247e-13} \\ 
  & MLP-sgd & nll & 141.2 & \textbf{7.115e-11} & 2.669 & \textbf{5.661e-08} \\ 
  & RF & nll & 185.8 & \textbf{8.495e-18} & 7.553 & \textbf{1.013e-34} \\ 
  & SVM & nll & 76.98 & \textbf{6.526e-03} & 1.707 & \textbf{2.970e-03} \\ 
  & ada & nll & 142 & \textbf{5.458e-11} & 4.283 & \textbf{5.274e-17} \\ 
  & kNN & nll & 125.7 & \textbf{1.155e-08} & 4.337 & \textbf{2.635e-17} \\ 
  & lasso & nll & 71.41 & \textbf{0.02} & 1.011 & 0.4565 \\ 
  & linear & nll & 18.55 & 1 & 0.2714 & 1 \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{boston} dataset}
\label{tab:search-spacehetero-tests-boston}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{boston} & DT & mae & 73.51 & \textbf{0.01327} & 1.752 & \textbf{1.900e-03} \\ 
  & MLP-adam & mae & 336.3 & \textbf{1.737e-44} & 14.4 & \textbf{3.611e-65} \\ 
  & MLP-sgd & mae & 272.6 & \textbf{8.694e-33} & 6.561 & \textbf{1.480e-29} \\ 
  & RF & mae & 28.79 & 0.9906 & 0.6768 & 0.9537 \\ 
  & SVM & mae & 48.08 & 0.5106 & 0.9612 & 0.5508 \\ 
  & ada & mae & 218.7 & \textbf{2.692e-23} & 13.59 & \textbf{5.542e-62} \\ 
  & kNN & mae & 33.15 & 0.9597 & 0.619 & 0.98 \\ 
  & lasso & mae & 30.4 & 0.983 & 0.6091 & 0.983 \\ 
  & linear & mae & 16.17 & 1 & 0.251 & 1 \\ 
  & DT & mse & 60.75 & 0.1211 & 1.33 & 0.07387 \\ 
  & MLP-adam & mse & 387 & \textbf{4.504e-54} & 15.32 & \textbf{1.147e-68} \\ 
  & MLP-sgd & mse & 353.2 & \textbf{1.185e-47} & 8.239 & \textbf{3.548e-38} \\ 
  & RF & mse & 35.59 & 0.9242 & 0.8985 & 0.6692 \\ 
  & SVM & mse & 25.01 & 0.9983 & 0.4491 & 0.9996 \\ 
  & ada & mse & 249.1 & \textbf{1.398e-28} & 14.4 & \textbf{3.682e-65} \\ 
  & kNN & mse & 27.75 & 0.9938 & 0.8247 & 0.7951 \\ 
  & lasso & mse & 31.38 & 0.9764 & 0.5397 & 0.9955 \\ 
  & linear & mse & 16.67 & 1 & 0.1726 & 1 \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{diabetes} dataset}
\label{tab:search-spacehetero-tests-diabetes}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{diabetes} & DT & mae & 56.52 & 0.2146 & 1.131 & 0.2601 \\ 
  & MLP-adam & mae & 74.64 & \textbf{0.01059} & 2.573 & \textbf{1.847e-07} \\ 
  & MLP-sgd & mae & 191.3 & \textbf{1.062e-18} & 17.87 & \textbf{8.498e-78} \\ 
  & RF & mae & 79.38 & \textbf{3.898e-03} & 1.558 & \textbf{0.01174} \\ 
  & SVM & mae & 2.436 & 1 & 1.810e-04 & 1 \\ 
  & ada & mae & 179.8 & \textbf{7.883e-17} & 7.542 & \textbf{1.154e-34} \\ 
  & kNN & mae & 67.48 & \textbf{0.04106} & 2.101 & \textbf{4.747e-05} \\ 
  & lasso & mae & 176.2 & \textbf{2.950e-16} & 4.75 & \textbf{1.225e-19} \\ 
  & linear & mae & 206 & \textbf{3.792e-21} & 5.714 & \textbf{5.490e-25} \\ 
  & DT & mse & 44.52 & 0.6551 & 0.8264 & 0.7925 \\ 
  & MLP-adam & mse & 100.4 & \textbf{2.109e-05} & 3.582 & \textbf{4.951e-13} \\ 
  & MLP-sgd & mse & 202.9 & \textbf{1.257e-20} & 14.31 & \textbf{7.960e-65} \\ 
  & RF & mse & 37.1 & 0.8938 & 0.8063 & 0.8224 \\ 
  & SVM & mse & 4.004 & 1 & 4.740e-04 & 1 \\ 
  & ada & mse & 189 & \textbf{2.510e-18} & 7.348 & \textbf{1.138e-33} \\ 
  & kNN & mse & 88.62 & \textbf{4.545e-04} & 2.964 & \textbf{1.407e-09} \\ 
  & lasso & mse & 257.6 & \textbf{4.341e-30} & 10.86 & \textbf{1.637e-50} \\ 
  & linear & mse & 278.2 & \textbf{8.540e-34} & 10.01 & \textbf{1.216e-46} \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{digits} dataset}
\label{tab:search-spacehetero-tests-digits}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{digits} & DT & acc & 205 & \textbf{5.670e-21} & 14.29 & \textbf{9.219e-65} \\ 
  & MLP-adam & acc & 256.7 & \textbf{6.239e-30} & 7.342 & \textbf{1.219e-33} \\ 
  & MLP-sgd & acc & 210 & \textbf{8.188e-22} & 6.53 & \textbf{2.167e-29} \\ 
  & RF & acc & 184.3 & \textbf{1.458e-17} & 15.61 & \textbf{9.379e-70} \\ 
  & SVM & acc & 91.72 & \textbf{2.093e-04} & 2.187 & \textbf{1.790e-05} \\ 
  & ada & acc & 99.34 & \textbf{2.832e-05} & 2.305 & \textbf{4.601e-06} \\ 
  & kNN & acc & 35 & 0.9343 & 0.7042 & 0.9349 \\ 
  & lasso & acc & 22.97 & 0.9994 & 0.4292 & 0.9998 \\ 
  & linear & acc & 17.3 & 1 & 0.2963 & 1 \\ 
  & DT & nll & 249.6 & \textbf{1.140e-28} & 15.71 & \textbf{3.892e-70} \\ 
  & MLP-adam & nll & 339.8 & \textbf{3.816e-45} & 6.882 & \textbf{3.012e-31} \\ 
  & MLP-sgd & nll & 244.8 & \textbf{7.740e-28} & 6.104 & \textbf{4.129e-27} \\ 
  & RF & nll & 144 & \textbf{2.791e-11} & 7.435 & \textbf{4.059e-34} \\ 
  & SVM & nll & 4.373 & 1 & 0.06091 & 1 \\ 
  & ada & nll & 135.1 & \textbf{5.444e-10} & 3.294 & \textbf{2.061e-11} \\ 
  & kNN & nll & 108.2 & \textbf{2.326e-06} & 3.059 & \textbf{4.211e-10} \\ 
  & lasso & nll & 88.4 & \textbf{4.799e-04} & 2.116 & \textbf{3.995e-05} \\ 
  & linear & nll & 103 & \textbf{1.024e-05} & 3.328 & \textbf{1.335e-11} \\ 
\bottomrule
\end{tabular}
\end{table*}


\begin{table*}
\centering
\caption{Heteroscedasticity tests on tasks involving \texttt{iris} dataset}
\label{tab:search-spacehetero-tests-iris}
\begin{tabular}{lllrrrr}
\toprule
Dataset &    Model & Metrics & Fligner Statistic &  Fligner p-value &  Levene Statistic &  Levene p-value \\ 
\midrule
\textbf{iris} & DT & acc & 207.1 & \textbf{2.440e-21} & 6.523 & \textbf{2.355e-29} \\ 
  & MLP-adam & acc & 83.81 & \textbf{1.436e-03} & 1.838 & \textbf{7.989e-04} \\ 
  & MLP-sgd & acc & 68.52 & \textbf{0.03413} & 1.409 & \textbf{0.04082} \\ 
  & RF & acc & 155.5 & \textbf{5.311e-13} & 6.138 & \textbf{2.726e-27} \\ 
  & SVM & acc & 198.4 & \textbf{6.990e-20} & 3.345 & \textbf{1.065e-11} \\ 
  & ada & acc & 155.7 & \textbf{4.788e-13} & 5.018 & \textbf{3.858e-21} \\ 
  & kNN & acc & 55.68 & 0.2378 & 1.124 & 0.2701 \\ 
  & lasso & acc & 19.72 & 0.9999 & 0.4045 & 0.9999 \\ 
  & linear & acc & 106.4 & \textbf{3.965e-06} & 2.959 & \textbf{1.502e-09} \\ 
  & DT & nll & 322.2 & \textbf{7.375e-42} & 6.118 & \textbf{3.506e-27} \\ 
  & MLP-adam & nll & 106.3 & \textbf{4.070e-06} & 3.123 & \textbf{1.869e-10} \\ 
  & MLP-sgd & nll & 155.6 & \textbf{4.966e-13} & 6.386 & \textbf{1.264e-28} \\ 
  & RF & nll & 321.3 & \textbf{1.066e-41} & 8.339 & \textbf{1.136e-38} \\ 
  & SVM & nll & 188.4 & \textbf{3.217e-18} & 4.736 & \textbf{1.470e-19} \\ 
  & ada & nll & 74.04 & \textbf{0.01194} & 1.414 & \textbf{0.03938} \\ 
  & kNN & nll & 212.6 & \textbf{2.863e-22} & 8.838 & \textbf{4.118e-41} \\ 
  & lasso & nll & 45.45 & 0.6177 & 0.5045 & 0.998 \\ 
  & linear & nll & 36.64 & 0.9037 & 0.733 & 0.9101 \\ 
\bottomrule
\end{tabular}
\end{table*}

% \newpage

%\bibliographystyle{style}
%\bibliography{example_paper.bib}

%\end{document}


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

